Towards Event-Triggered NMPC for Efficient 6G Communications: Experimental Results and Open Problems

Networked control systems enable real-time control and coordination of distributed systems, leveraging the low latency, high reliability, and massive connectivity offered by 5G and future 6G networks. Applications include autonomous vehicles, robotics, industrial automation, and smart grids. Despite networked control algorithms admitting nominal stability guarantees even in the presence of delays and packet dropouts, their practical performance still heavily depends on the specific characteristics and conditions of the underlying network. To achieve the desired performance while efficiently using communication resources, co-design of control and communication is pivotal. Although periodic schemes, where communication instances are fixed, can provide reliable control performance, unnecessary transmissions, when updates are not needed, result in inefficient usage of network resources. In this paper, we investigate the potential for co-design of model predictive control and network communication. To this end, we design and implement an event-triggered nonlinear model predictive controller for stabilizing a Furuta pendulum communicating over a tailored open radio access network 6G research platform. We analyze the control performance as well as network utilization under varying channel conditions and event-triggering criteria. Additionally, we analyze the network-induced delay pattern and its interaction with the event-triggered controller. Our results show that the event-triggered control scheme achieves similar performance to periodic control with reduced communication demand.

==> figures/networked_snr_cdf_delays/fig-000_reduced.dat <==
3.0841827392578 0.00065992080950286
3.1168460845947 0.00153981522217334
3.1521320343017 0.00241970963484382
3.1960010528564 0.00285965684117906
3.2300949096679 0.00351957765068192
3.2553672790527 0.00395952485701716
3.2835006713867 0.00461944566652002
3.3309459686279 0.00571931368235812
3.3531188964843 0.00681918169819622
3.375768661499 0.00813902331720194
3.4215450286865 0.00945886493620766
3.4780502319335 0.0103387593488781
3.5114288330078 0.010998680158381
3.5419464111328 0.0116586009678839
3.5738945007324 0.012758468983722
3.6091804504394 0.0140783106027277
3.6327838897705 0.0151781786185658
3.6635398864746 0.0171579410470744
3.6935806274414 0.0182578090629124
3.7348270416259 0.0191377034755829
3.7593841552734 0.020237571491421
3.800630569458 0.0211174659040915
3.8468837738037 0.0226572811262648
3.8690567016601 0.0239771227452706
3.9024353027343 0.0252969643642763
3.925085067749 0.0261768587769468
3.9591789245605 0.0270567531896172
3.9913654327392 0.0281566212054553
4.0218830108642 0.0292564892212934
4.0600299835205 0.0299164100307963
4.0898323059082 0.0307963044434668
4.1306018829345 0.0321161460624725
4.1613578796386 0.0336559612846458
4.1990280151367 0.0356357237131544
4.2452812194824 0.0369555653321601
4.2665004730224 0.037615486141663
4.3025016784667 0.0380554333479982
4.3239593505859 0.0387153541575011
4.3585300445556 0.0398152221733392
4.3907165527343 0.0413550373955125
4.4128894805908 0.0428948526176859
4.4457912445068 0.0444346678398592
4.4870376586914 0.0450945886493621
4.5268535614013 0.0466344038715354
4.5523643493652 0.0479542454905411
4.5876502990722 0.0488341399032116
4.612922668457 0.0508139023317202
4.6577453613281 0.0523537175538935
4.6958923339843 0.0541135063792345
4.7507286071777 0.054993400791905
4.7986507415771 0.0560932688077431
4.833698272705 0.0571931368235812
4.8663616180419 0.0587329520457545
4.9030780792236 0.0600527936647602
4.9352645874023 0.061372635283766
4.9619674682617 0.0622525296964364
4.9936771392822 0.0637923449186098
5.0315856933593 0.0646722393312802
5.0604343414306 0.0655521337439507
5.0899982452392 0.0668719753629564
5.1186084747314 0.068851737791465
5.1534175872802 0.0701715794104707
5.1956176757812 0.0710514738231412
5.2402019500732 0.0717113946326441
5.2657127380371 0.0725912890453146
5.3038597106933 0.073471183457985
5.3257942199707 0.0741311042674879
5.3520202636718 0.0750109986801584
5.3818225860595 0.0756709194896612
5.4106712341308 0.076990761108667
5.4328441619873 0.0783106027276727
5.4688453674316 0.0794104707435108
5.5088996887207 0.0807303123625165
5.5389404296875 0.0820501539815222
5.5665969848632 0.0831500219973603
5.5987834930419 0.0853497580290365
5.6285858154296 0.0864496260448746
5.6507587432861 0.0875494940607127
5.6767463684082 0.0897492300923889
5.7184696197509 0.0912890453145623
5.7539939880371 0.0923889133304003
5.8052539825439 0.0932688077430708
5.8445930480957 0.0939287285525737
5.8844089508056 0.0952485701715794
5.9065818786621 0.0961284645842499
5.9316158294677 0.0978882534095909
5.9647560119628 0.0992080950285966
5.9919357299804 0.100527936647602
6.033182144165 0.102067751869776
6.0644149780273 0.102727672679278
6.096601486206 0.104267487901452
6.1233043670654 0.104927408710955
6.1590671539306 0.105587329520458
6.1841011047363 0.106907171139463
6.2096118927001 0.107787065552134
6.2389373779296 0.108666959964804
6.2880516052246 0.10998680158381
6.3245296478271 0.111086669599648
6.3521862030029 0.112186537615486
6.3931941986083 0.113066432028157
6.4172744750976 0.113726352837659
6.4425468444824 0.115266168059833
6.4671039581298 0.116805983282006
6.4983367919921 0.118125824901012
6.5212249755859 0.119445666520018
6.5534114837646 0.121205455345359
6.5760612487792 0.122305323361197
6.6194534301757 0.123625164980202
6.6473484039306 0.124945006599208
6.6845417022705 0.125604927408711
6.7090988159179 0.126924769027717
6.7341327667236 0.127804663440387
6.7775249481201 0.128684557853058
6.8035125732421 0.130444346678399
6.8316459655761 0.131324241091069
6.8943500518798 0.131984161900572
6.9193840026855 0.133743950725913
6.9642066955566 0.134843818741751
6.9901943206787 0.135943686757589
7.0135593414306 0.13682358117026
7.0366859436035 0.138363396392433
7.0586204528808 0.140343158820941
7.0819854736328 0.14144302683678
7.1148872375488 0.142762868455785
7.1461200714111 0.143422789265288
7.169485092163 0.144962604487462
7.2066783905029 0.145842498900132
7.2386264801025 0.146282446106467
7.2753429412841 0.146722393312802
7.3165893554687 0.147602287725473
7.4014663696289 0.148482182138143
7.4472427368164 0.149142102947646
7.4796676635742 0.150021997360317
7.5194835662841 0.151121865376155
7.5500011444091 0.151781786185658
7.5750350952148 0.153541575010999
7.5962543487548 0.154641443026837
7.6258182525634 0.156401231852178
7.6489448547363 0.157721073471183
7.6775550842285 0.159260888693357
7.730484008789 0.160140783106027
7.7974796295166 0.161020677518698
7.8492164611816 0.161680598328201
7.8828334808349 0.162340519137703
7.9312324523925 0.163000439947206
7.9567432403564 0.164320281566212
7.9784393310546 0.16542014958205
8.0337524414062 0.166520017597888
8.0714225769042 0.166959964804223
8.0962181091308 0.168719753629564
8.124828338623 0.170479542454905
8.1453323364257 0.172899252089749
8.1665515899658 0.174219093708755
8.202314376831 0.176418829740431
8.2275867462158 0.177518697756269
8.2666873931884 0.178618565772107
8.3131790161132 0.179058512978443
8.3444118499755 0.179718433787945
8.3696842193603 0.180598328200616
8.4056854248046 0.181918169819622
8.4559917449951 0.182798064232292
8.4924697875976 0.184117905851298
8.5527896881103 0.185657721073471
8.5830688476562 0.186757589089309
8.6135864257812 0.18851737791465
8.6424350738525 0.189617245930488
8.6755752563476 0.191157061152662
8.6987018585205 0.192916849978003
8.7192058563232 0.194456665200176
8.7456703186035 0.196216454025517
8.7788105010986 0.198196216454026
8.829116821289 0.198856137263528
8.8574886322021 0.199956005279366
8.9025497436523 0.200835899692037
8.9354515075683 0.201715794104707
8.9690685272216 0.203035635723713
8.9950561523437 0.203695556533216
9.0236663818359 0.205675318961725
9.0489387512207 0.207435107787066
9.0754032135009 0.208534975802904
9.0980529785156 0.209854817421909
9.1257095336914 0.212494500659921
9.1493129730224 0.214254289485262
9.1743469238281 0.21623405191377
9.1962814331054 0.219313682358117
9.2225074768066 0.222393312802464
9.2425346374511 0.225252969643643
9.2687606811523 0.22921249450066
9.3171596527099 0.231412230532336
9.3400478363037 0.232512098548174
9.3684196472167 0.234271887373515
9.392499923706 0.236471623405191
9.4189643859863 0.238231412230532
9.4401836395263 0.241091069071711
9.4680786132812 0.243510778706555
9.4904899597167 0.247030356357237
9.5150470733642 0.249450065992081
9.5360279083251 0.252749670039595
9.5572471618652 0.254729432468104
9.5791816711425 0.258468983721953
9.6092224121093 0.261328640563132
9.631872177124 0.26528816542015
9.6538066864013 0.268587769467664
9.6795558929443 0.272547294324681
9.7050666809082 0.276946766388033
9.7253322601318 0.281126264848218
9.7460746765136 0.286405631324241
9.7682476043701 0.290365156181258
9.7899436950683 0.294984601847778
9.8109245300292 0.299384073911131
9.8323822021484 0.302903651561813
9.8605155944824 0.305103387593489
9.8836421966552 0.306643202815662
9.90891456604 0.309942806863176
9.9318027496337 0.311922569291685
9.9549293518066 0.313902331720194
9.9825859069824 0.315662120545535
10.0049972534179 0.317421909370875
10.0274085998535 0.319181698196216
10.0505352020263 0.32072151341839
10.0727081298828 0.322041355037396
10.1048946380615 0.323581170259569
10.1284980773925 0.325560932688077
10.1544857025146 0.327760668719754
10.1799964904785 0.329080510338759
10.2016925811767 0.331280246370436
10.2245807647705 0.335679718433788
10.251760482788 0.338319401671799
10.2741718292236 0.340299164100308
10.2968215942382 0.342938847338319
10.3230476379394 0.346678398592169
10.347843170166 0.350857897052354
10.3695392608642 0.354597448306203
10.3898048400878 0.359876814782226
10.4110240936279 0.365816102067752
10.430097579956 0.372635283765948
10.4510784149169 0.378574571051474
10.4751586914062 0.383633963924329
10.4973316192626 0.388693356797184
10.51926612854 0.391992960844699
10.5400085449218 0.396612406511219
10.5640888214111 0.398812142542895
10.5855464935302 0.402551693796744
10.610818862915 0.404971403431588
10.6325149536132 0.407391113066432
10.6556415557861 0.409810822701276
10.6806755065917 0.412890453145623
10.7026100158691 0.415530136383634
10.7243061065673 0.419269687637484
10.746955871582 0.422569291684998
10.7674598693847 0.424769027716674
10.7877254486083 0.428068631764188
10.8129978179931 0.429608446986362
10.8344554901123 0.433347998240211
10.8578205108642 0.435767707875055
10.8790397644042 0.43994720633524
10.8993053436279 0.445226572811263
10.9195709228515 0.449406071271447
10.939598083496 0.454465464144303
10.9596252441406 0.458864936207655
10.9796524047851 0.463484381874175
11.0003948211669 0.469423669159701
11.0232830047607 0.47316322041355
11.0425949096679 0.479762428508579
11.0635757446289 0.484381874175099
11.085033416748 0.489441267047954
11.1074447631835 0.492960844698636
11.1277103424072 0.497580290365156
11.1520290374755 0.501759788825341
11.1727714538574 0.50461944566652
11.1949443817138 0.507919049714034
11.2178325653076 0.510558732952046
11.2411975860595 0.512318521777387
11.2659931182861 0.515398152221733
11.2881660461425 0.518037835459745
11.3124847412109 0.519577650681918
11.3396644592285 0.520677518697756
11.3630294799804 0.522657281126265
11.3852024078369 0.526396832380114
11.4068984985351 0.528376594808623
11.432409286499 0.530796304443467
11.453628540039 0.534095908490981
11.476993560791 0.537395512538495
11.4991664886474 0.540255169379674
11.5201473236083 0.543994720633524
11.540412902832 0.547294324681038
11.5618705749511 0.552133743950726
11.5838050842285 0.55543334799824
11.6057395935058 0.561372635283766
11.6286277770996 0.564232292124945
11.6500854492187 0.56841179058513
11.6724967956542 0.571051473823141
11.70015335083 0.574351077870656
11.721134185791 0.576550813902332
11.7464065551757 0.578970523537175
11.7757320404052 0.581390233172019
11.7971897125244 0.584029916410031
11.8217468261718 0.586449626044875
11.8467807769775 0.58776946766388
11.8739604949951 0.590629124505059
11.9013786315917 0.593048834139903
11.9216442108154 0.594808622965244
11.9457244873046 0.596348438187418
11.9693279266357 0.600087989441267
11.991262435913 0.603827540695117
12.0131969451904 0.606467223933128
12.0420455932617 0.609326880774307
12.0651721954345 0.612186537615486
12.0863914489746 0.617905851297844
12.1066570281982 0.620765508139023
12.1281147003173 0.627364716234052
12.1495723724365 0.631324241091069
12.1717453002929 0.634183897932248
12.1915340423583 0.639903211614606
12.2177600860595 0.643422789265288
12.2385025024414 0.647162340519138
12.2585296630859 0.649802023757149
12.2783184051513 0.653981522217334
12.3004913330078 0.65618125824901
12.3262405395507 0.659040915090189
12.3496055603027 0.660360756709195
12.37154006958 0.662560492740871
12.3951435089111 0.664760228772547
12.4168395996093 0.667399912010559
12.4404430389404 0.668939727232732
12.4661922454833 0.671799384073911
12.4895572662353 0.675318961724593
12.5119686126708 0.677518697756269
12.5410556793212 0.679718433787945
12.5672817230224 0.681698196216454
12.5870704650878 0.685437747470304
12.6101970672607 0.687857457105147
12.6311779022216 0.691157061152662
12.6512050628662 0.695776506819182
12.674331665039 0.699956005279367
12.697696685791 0.703475582930048
12.7186775207519 0.70699516058073
12.7398967742919 0.71073471183458
12.7649307250976 0.714474263088429
12.7899646759033 0.717113946326441
12.8140449523925 0.718653761548614
12.836217880249 0.72085349758029
12.8610134124755 0.723493180818302
12.8848552703857 0.724813022437307
12.9151344299316 0.727892652881654
12.9380226135253 0.729872415310163
12.9656791687011 0.732292124945007
12.9861831665039 0.73383194016718
13.007640838623 0.736251649802024
13.0290985107421 0.740211174659041
13.0541324615478 0.74395072591289
13.0772590637207 0.746150461944567
13.0975246429443 0.749670039595249
13.1211280822753 0.75230972283326
13.1444931030273 0.757369115706115
13.1652355194091 0.760448746150462
13.1864547729492 0.763528376594809
13.2079124450683 0.766608007039155
13.2322311401367 0.770347558293005
13.2529735565185 0.773647162340519
13.2770538330078 0.776066871975363
13.3013725280761 0.778266608007039
13.3228302001953 0.780466344038715
13.3471488952636 0.782006159260889
13.3755207061767 0.783326000879894
13.4041309356689 0.784205895292565
13.4336948394775 0.785525736911571
13.4656429290771 0.786185657721074
13.4925842285156 0.787065552133744
13.5228633880615 0.788165420149582
13.5631561279296 0.78926528816542
13.5867595672607 0.789925208974923
13.6361122131347 0.790805103387593
13.6802196502685 0.792344918609767
13.7057304382324 0.793224813022437
13.7388706207275 0.794104707435108
13.7639045715332 0.794764628244611
13.7908458709716 0.795864496260449
13.8208866119384 0.796524417069952
13.8471126556396 0.79762428508579
13.9145851135253 0.798724153101628
13.93723487854 0.799384073911131
13.9894485473632 0.800263968323801
14.0242576599121 0.801143862736472
14.0912532806396 0.80224373075231
14.1232013702392 0.803343598768148
14.1780376434326 0.804003519577651
14.211893081665 0.804883413990321
14.2464637756347 0.806203255609327
14.2750740051269 0.807523097228333
14.3134593963623 0.807963044434668
14.3537521362304 0.808622965244171
14.3804550170898 0.809062912450506
14.409065246582 0.809942806863176
14.4462585449218 0.810602727672679
14.4686698913574 0.811702595688517
14.5132541656494 0.813022437307523
14.5714282989501 0.813682358117026
14.6031379699707 0.814562252529696
14.6336555480957 0.815222173339199
14.6746635437011 0.815662120545535
14.7414207458496 0.816542014958205
14.7886276245117 0.817421909370875
14.8513317108154 0.818301803783546
14.8913860321044 0.819401671799384
14.9533748626708 0.820501539815222
14.9812698364257 0.821161460624725
15.0039196014404 0.82160140783106
15.0732994079589 0.822481302243731
15.1200294494628 0.823361196656401
15.153169631958 0.824241091069072
15.2506828308105 0.82534095908491
15.2869224548339 0.82622085349758
15.3455734252929 0.826880774307083
15.4082775115966 0.827540695116586
15.4354572296142 0.827980642322921
15.465497970581 0.828860536735592
15.5344009399414 0.829520457545095
15.5606269836425 0.830400351957765
15.5987739562988 0.831060272767268
15.6338214874267 0.832380114386274
15.6693458557128 0.832820061592609
15.7041549682617 0.833699956005279
15.8138275146484 0.834799824021118
15.8424377441406 0.835679718433788
15.9177780151367 0.836339639243291
15.9540176391601 0.836999560052794
15.9974098205566 0.837439507259129
16.0582065582275 0.838539375274967
16.0930156707763 0.839419269687637
16.1974430084228 0.840299164100308
16.2744522094726 0.841179058512978
16.3178443908691 0.841619005719314
16.3743495941162 0.842498900131984
16.4060592651367 0.842938847338319
16.4813995361328 0.843598768147822
16.5340900421142 0.844258688957325
16.5846347808837 0.845578530576331
16.6347026824951 0.846458424989001
16.6757106781005 0.847338319401672
16.730785369873 0.848218213814342
16.7682170867919 0.849098108227013
16.8333053588867 0.849978002639683
16.8960094451904 0.851077870655521
16.9451236724853 0.851517817861857
17.007827758789 0.852177738671359
17.0531272888183 0.852837659480862
17.096996307373 0.853497580290365
17.1353816986084 0.854377474703036
17.1606540679931 0.855477342718874
17.1859264373779 0.856357237131544
17.2586441040039 0.857017157941047
17.296552658081 0.858336999560053
17.4190998077392 0.859216893972723
17.4450874328613 0.859876814782226
17.5457000732421 0.860316761988561
17.5831317901611 0.860756709194897
17.6424980163574 0.861416630004399
17.7161693572998 0.861856577210735
17.7996158599853 0.86229652441707
17.8480148315429 0.862736471623405
17.9510116577148 0.863396392432908
18.0003643035888 0.863836339639243
18.0532932281494 0.864276286845579
18.1479454040527 0.864936207655081
18.3312892913818 0.865596128464584
18.4266567230224 0.866036075670919
18.4557437896728 0.866695996480422
18.7048912048339 0.867355917289925
18.8658237457275 0.86779586449626
19.1738605499267 0.868235811702596
19.355297088623 0.868895732512099
19.4630622863769 0.869335679718434
19.5212364196777 0.869775626924769
19.5560455322265 0.870435547734272
19.6280479431152 0.871095468543775
19.7672843933105 0.871755389353278
19.9081897735595 0.872415310162781
20.0695991516113 0.873075230972283
20.1809406280517 0.873515178178619
20.3666687011718 0.873955125384954
20.4298496246337 0.874395072591289
20.7257270812988 0.875054993400792
20.8106040954589 0.875494940607127
20.8911895751953 0.875934887813462
21.1234092712402 0.876594808622965
21.1789608001709 0.8770347558293
21.2600231170654 0.877694676638803
21.4490890502929 0.878134623845139
21.7382907867431 0.878794544654641
21.909475326538 0.879454465464144
22.1555233001709 0.87989441267048
22.2272872924804 0.880554333479982
22.5589275360107 0.880994280686318
22.8278636932373 0.881434227892653
23.5178470611572 0.881874175098988
24.0447521209716 0.882314122305323
24.1107940673828 0.882754069511659
24.2125988006591 0.883194016717994
24.6572494506835 0.883633963924329
24.7342586517334 0.884073911130664
25.2113342285156 0.884733831940167
25.2702236175537 0.885173779146502
25.465965270996 0.885613726352838
25.5935192108154 0.886053673559173
26.1650085449218 0.886493620765508
26.3540744781494 0.886933567971843
26.9184112548828 0.887813462384514
27.2505283355712 0.888253409590849
27.4627208709716 0.888693356797184
28.5954475402832 0.88913330400352
28.7592411041259 0.889573251209855
29.1945934295654 0.89001319841619
29.3540954589843 0.890453145622525
29.5102596282959 0.890893092828861
29.7603607177734 0.891333040035196
30.0984382629394 0.891772987241531
31.3403606414794 0.892212934447866
31.8937301635742 0.892652881654202
32.1071147918701 0.893092828860537
32.9740047454834 0.893532776066872
33.0333709716796 0.894192696876375
33.381700515747 0.89463264408271
33.7812900543212 0.895072591289045
33.8528156280517 0.895732512098548
34.400463104248 0.896172459304883
34.7003936767578 0.896832380114386
35.1448059082031 0.897272327320721
35.2418422698974 0.897712274527057
35.5844497680664 0.898152221733392
35.7222557067871 0.898592168939727
36.0524654388427 0.899032116146062
36.8158817291259 0.899472063352398
37.7602577209472 0.899912010558733
38.158893585205 0.900351957765068
39.1974449157714 0.900791904971403
39.4372940063476 0.901231852177739
39.677619934082 0.901671799384074
40.0722026824951 0.902111746590409
40.8637523651123 0.902551693796744
41.1279201507568 0.90299164100308
41.5782928466796 0.903651561812582
42.051076889038 0.904091509018918
43.4556007385253 0.904751429828421
43.66135597229 0.905411350637923
44.0735816955566 0.905851297844259
44.4388389587402 0.906291245050594
44.8179244995117 0.906731192256929
45.5396175384521 0.907171139463264
46.3075637817382 0.9076110866696
47.2767353057861 0.908051033875935
47.3904609680175 0.90849098108227
47.5749969482421 0.908930928288605
47.8186607360839 0.909370875494941
48.4445095062255 0.909810822701276
49.0100383758544 0.910250769907611
49.2355823516845 0.910690717113946
49.5023727416992 0.911130664320282
50.1465797424316 0.911570611526617
50.8868694305419 0.912010558732952
51.548957824707 0.912450505939287
51.8171787261962 0.912890453145623
52.3786544799804 0.913330400351958
52.4759292602539 0.913990321161461
52.619457244873 0.914430268367796
52.8268814086914 0.914870215574131
53.274393081665 0.915310162780466
53.4703731536865 0.915750109986802
53.5130500793457 0.916190057193137
53.6379814147949 0.91684997800264
54.1200637817382 0.917289925208975
55.0663471221923 0.91772987241531
55.1729202270507 0.918169819621645
55.265188217163 0.918609766827981
55.3603172302246 0.919049714034316
55.4747581481933 0.919489661240651
55.5908679962158 0.919929608446986
55.8817386627197 0.920369555653322
56.0104846954345 0.920809502859657
56.1957359313964 0.921249450065992
56.2951564788818 0.921689397272327
56.5440654754638 0.92234931808183
56.645393371582 0.922789265288165
56.849718093872 0.923229212494501
56.9839477539062 0.923669159700836
57.2144985198974 0.924109106907171
57.2648048400878 0.924549054113506
57.3251247406005 0.925208974923009
57.6534271240234 0.925868895732512
57.8618049621582 0.926308842938847
58.495283126831 0.926748790145183
58.8483810424804 0.927188737351518
58.9635372161865 0.927628684557853
59.206485748291 0.928068631764188
59.5643520355224 0.928508578970524
59.7939491271972 0.928948526176859
60.1172447204589 0.929388473383194
60.319185256958 0.930048394192697
60.8654022216796 0.930488341399032
61.8586540222168 0.930928288605367
62.1078014373779 0.931368235811703
62.3772144317626 0.931808183018038
62.5042915344238 0.932468103827541
62.5665187835693 0.932908051033876
62.6239776611328 0.933347998240211
62.9615783691406 0.933787945446546
63.2109642028808 0.934227892652882
63.6672973632812 0.934667839859217
63.7226104736328 0.935107787065552
64.3119812011718 0.935547734271887
64.7773742675781 0.935987681478223
65.037727355957 0.936427628684558
65.272569656372 0.936867575890893
65.5007362365722 0.937307523097228
65.8025741577148 0.937747470303564
65.9265518188476 0.938187417509899
66.0116672515869 0.938627364716234
66.0910606384277 0.939067311922569
66.1873817443847 0.939507259128905
66.3034915924072 0.93994720633524
66.4093494415283 0.940387153541575
66.6425228118896 0.941047074351078
66.7004585266113 0.941706995160581
66.8303966522216 0.942366915970084
66.9841766357421 0.942806863176419
67.0678615570068 0.943246810382754
67.4142837524414 0.943906731192257
67.4912929534912 0.944346678398592
67.5277709960937 0.944786625604927
67.6665306091308 0.94544654641443
67.9659843444824 0.945886493620765
68.0642127990722 0.946326440827101
68.1126117706298 0.946766388033436
68.2213306427002 0.947206335239771
68.3646202087402 0.948086229652442
68.4294700622558 0.948526176858777
68.5558319091796 0.948966124065112
68.5868263244628 0.949626044874615
68.7053203582763 0.950285965684118
68.8140392303466 0.950725912890453
68.8753128051757 0.951385833699956
69.0219402313232 0.951825780906291
69.1139698028564 0.952265728112626
69.1511631011962 0.952705675318962
69.343090057373 0.953365596128465
69.4308280944824 0.954245490541135
69.5891380310058 0.95468543774747
69.7154998779296 0.955565332160141
69.7479248046875 0.956445226572811
70.1808929443359 0.956885173779147
70.4183578491211 0.957325120985482
70.6300735473632 0.957765068191817
70.7166194915771 0.958205015398152
70.8167552947998 0.958644962604488
70.9259510040283 0.95930488341399
70.9981918334961 0.959964804223493
71.0809230804443 0.960404751429828
71.1655616760253 0.961064672239331
71.2063312530517 0.961504619445667
71.3045597076416 0.961944566652002
71.5746879577636 0.962384513858337
71.8333721160888 0.962824461064672
71.9506740570068 0.963264408271007
72.1399784088134 0.963704355477343
72.232961654663 0.964144302683678
72.364330291748 0.964584249890013
72.5548267364502 0.965024197096348
72.7753639221191 0.965464144302684
73.1549263000488 0.965904091509019
73.4322071075439 0.966783985921689
73.5878944396972 0.967223933128025
73.6277103424072 0.96766388033436
74.1066932678222 0.968103827540695
74.7551918029785 0.968763748350198
75.0269889831543 0.969203695556533
75.1900672912597 0.969643642762868
75.7217407226562 0.970083589969204
75.979471206665 0.970523537175539
76.101541519165 0.970963484381874
76.2746334075927 0.971403431588209
77.3673057556152 0.972063352397712
78.2546997070312 0.972503299604047
81.5567970275878 0.972943246810383
81.852912902832 0.973383194016718
82.6969146728515 0.973823141223053
84.1233730316162 0.974263088429388
84.5859050750732 0.974703035635724
85.2439403533935 0.975142982842059
86.5044593811035 0.975582930048394
86.6904258728027 0.976242850857897
86.9848728179931 0.976682798064232
87.2833728790283 0.977122745270568
88.0327224731445 0.977562692476903
88.3569717407226 0.978002639683238
88.6178016662597 0.978442586889573
89.2901420593261 0.978882534095909
89.6613597869873 0.979322481302244
90.1741981506347 0.979762428508579
90.644359588623 0.980202375714914
90.9733772277832 0.980642322921249
91.0234451293945 0.981082270127585
91.6616916656494 0.981742190937088
91.968297958374 0.982182138143423
92.3190116882324 0.982842058952926
92.5374031066894 0.983282006159261
92.6363468170166 0.983721953365596
93.4755802154541 0.984161900571931
93.8045978546142 0.984601847778267
95.0937271118164 0.985041794984602
97.0282554626464 0.985481742190937
98.907470703125 0.985921689397272
98.9980697631836 0.986361636603608
99.5583534240722 0.986801583809943
100.577116012573 0.987241531016278
101.364374160767 0.987681478222613
102.260112762451 0.988121425428949
103.203773498535 0.988561372635284
104.473114013672 0.989001319841619
107.620716094971 0.989441267047954
107.897758483887 0.989881214254289
108.489036560059 0.990321161460625
108.941793441772 0.99076110866696
109.691143035889 0.991201055873295
110.228061676025 0.991860976682798
110.556840896606 0.992300923889133
111.595153808594 0.992740871095468
112.121343612671 0.993180818301804
112.654447555542 0.993840739111307
113.14058303833 0.994280686317642
114.073991775513 0.994720633523977
117.204427719116 0.995160580730312
117.841958999634 0.995600527936648
119.148254394531 0.996040475142983
121.235609054565 0.996480422349318
121.82354927063 0.996920369555653
127.798080444336 0.997360316761989
130.187034606934 0.997800263968324
131.912231445312 0.998240211174659
149.362564086914 0.998680158380994
154.894590377808 0.99912010558733
158.493518829346 0.999560052793665
213.801145553589 1


==> figures/networked_snr_cdf_delays/fig-001_reduced.dat <==
3.1268596649169 0.00044296788482835
3.265380859375 0.00132890365448505
3.3056735992431 0.0017718715393134
3.3483505249023 0.00287929125138427
3.3771991729736 0.00332225913621262
3.4122467041015 0.00398671096345515
3.509521484375 0.00487264673311185
3.6087036132812 0.00553709856035437
3.6399364471435 0.0070874861572536
3.7200450897216 0.00775193798449612
3.767967224121 0.00863787375415282
3.8521289825439 0.0097452934662237
3.8897991180419 0.0108527131782946
3.9694309234619 0.0119601328903654
4.0071010589599 0.012624584717608
4.0607452392578 0.0130675526024363
4.1391849517822 0.0135105204872647
4.1706562042236 0.0141749723145072
4.2357444763183 0.0148394241417497
4.2741298675537 0.0155038759689922
4.3170452117919 0.0166112956810631
4.3470859527587 0.0174972314507198
4.3902397155761 0.0179401993355482
4.4143199920654 0.019047619047619
4.4851303100585 0.0199335548172757
4.5082569122314 0.0208194905869324
4.5440196990966 0.0217054263565891
4.617691040039 0.0223698781838317
4.65989112854 0.0230343300110742
4.7247409820556 0.0236987818383167
4.7531127929687 0.0241417497231451
4.7833919525146 0.0252491694352159
4.831314086914 0.0256921373200443
4.8739910125732 0.0261351052048726
4.9068927764892 0.0272425249169435
4.936933517456 0.0283499446290144
4.9619674682617 0.0287929125138427
5.0029754638671 0.0294573643410853
5.0408840179443 0.030343300110742
5.1136016845703 0.0314507198228128
5.1350593566894 0.0321151716500554
5.1727294921875 0.0327796234772979
5.199909210205 0.0336655592469546
5.2464008331298 0.0341085271317829
5.2742958068847 0.0347729789590255
5.3367614746093 0.0352159468438538
5.3615570068359 0.0363233665559247
5.3896903991699 0.0369878183831672
5.4130554199218 0.0376522702104097
5.4407119750976 0.0385382059800664
5.4659843444824 0.039202657807309
5.5165290832519 0.0398671096345515
5.5580139160156 0.0407530454042082
5.5861473083496 0.0414174972314507
5.6118965148925 0.0420819490586932
5.652904510498 0.0427464008859358
5.7618618011474 0.0434108527131783
5.8403015136718 0.0438538205980066
5.8810710906982 0.044296788482835
5.9113502502441 0.0447397563676633
5.9502124786376 0.0460686600221484
5.9790611267089 0.0469545957918051
6.0019493103027 0.048062015503876
6.0274600982666 0.0489479512735327
6.0625076293945 0.0504983388704319
6.0842037200927 0.0513842746400886
6.2036514282226 0.0522702104097453
6.2708854675292 0.0527131782945736
6.3889026641845 0.0533776301218162
6.4091682434082 0.0540420819490587
6.4435005187988 0.0549280177187154
6.4845085144042 0.0558139534883721
6.5155029296875 0.0575858250276855
6.5431594848632 0.0584717607973422
6.5736770629882 0.0595791805094131
6.6070556640625 0.0606866002214839
6.6626071929931 0.0611295681063123
6.7479610443115 0.0615725359911406
6.7887306213378 0.0624584717607973
6.8414211273193 0.0635658914728682
6.8771839141845 0.0644518272425249
6.9146156311035 0.0651162790697674
6.9694519042968 0.06578073089701
7.0219039916992 0.0666666666666667
7.0471763610839 0.0675526024363234
7.0767402648925 0.0691029900332226
7.1110725402832 0.0702104097452935
7.1721076965332 0.0715393133997785
7.2686672210693 0.072203765227021
7.3566436767578 0.0726467331118494
7.4293613433837 0.0737541528239203
7.4684619903564 0.074640088593577
7.5266361236572 0.0755260243632337
7.5500011444091 0.0770764119601329
7.5740814208984 0.0777408637873754
7.6155662536621 0.0788482834994463
7.6558589935302 0.0799557032115172
7.6932907104492 0.081063122923588
7.7240467071533 0.0817275747508306
7.7779293060302 0.0821705426356589
7.826805114746 0.0828349944629014
7.8792572021484 0.0832779623477298
7.9681873321533 0.0843853820598007
7.9987049102783 0.0850498338870432
8.0389976501464 0.0859357696566999
8.0788135528564 0.0872646733111849
8.1038475036621 0.0883720930232558
8.1331729888916 0.0892580287929125
8.1622600555419 0.0916943521594684
8.2345008850097 0.0930232558139535
8.3014965057373 0.0941306755260244
8.4187984466552 0.0945736434108527
8.4500312805175 0.0950166112956811
8.5020065307617 0.0956810631229236
8.552074432373 0.0961240310077519
8.5775852203369 0.0967884828349945
8.5985660552978 0.0985603543743079
8.6219310760498 0.100110741971207
8.64839553833 0.102768549280177
8.6710453033447 0.10609080841639
8.6946487426757 0.108970099667774
8.7206363677978 0.110520487264673
8.7599754333496 0.11140642303433
8.8167190551757 0.112070874861573
8.8436603546142 0.112513842746401
8.8965892791748 0.112956810631229
8.9337825775146 0.113399778516058
8.9764595031738 0.114285714285714
9.0010166168212 0.115393133997785
9.0272426605224 0.116943521594684
9.0599060058593 0.117829457364341
9.0863704681396 0.120044296788483
9.1083049774169 0.122480620155039
9.1338157653808 0.125581395348837
9.1555118560791 0.128017718715393
9.1762542724609 0.130897009966777
9.1981887817382 0.137763012181617
9.2189311981201 0.142414174972315
9.2406272888183 0.145293466223699
9.2642307281494 0.148172757475083
9.29856300354 0.149723145071982
9.3216896057128 0.15171650055371
9.3615055084228 0.153488372093023
9.3958377838134 0.155260243632337
9.4218254089355 0.157253599114064
9.4537734985351 0.159246954595792
9.4764232635498 0.160575858250277
9.5036029815673 0.163012181616833
9.526252746582 0.165227021040975
9.5481872558593 0.168770764119601
9.5715522766113 0.171428571428571
9.5949172973632 0.172978959025471
9.6197128295898 0.176522702104097
9.6404552459716 0.180287929125138
9.6621513366699 0.184053156146179
9.6828937530517 0.188704318936877
9.7033977508544 0.191140642303433
9.7246170043945 0.194905869324474
9.7498893737792 0.198892580287929
9.770393371582 0.202436323366556
9.7959041595458 0.206866002214839
9.8152160644531 0.215282392026578
9.8340511322021 0.22281284606866
9.8547935485839 0.231893687707641
9.876012802124 0.238316722037652
9.8953247070312 0.244739756367663
9.9141597747802 0.253156146179402
9.9353790283203 0.257142857142857
9.9549293518066 0.262901439645626
9.9759101867675 0.268217054263566
9.998083114624 0.271317829457364
10.0207328796386 0.275747508305648
10.0436210632324 0.278183831672204
10.0657939910888 0.280841638981174
10.0867748260498 0.282392026578073
10.1125240325927 0.285714285714286
10.1394653320312 0.287707641196013
10.1625919342041 0.289258028792913
10.1847648620605 0.292580287929125
10.2052688598632 0.295016611295681
10.2262496948242 0.297009966777409
10.249376296997 0.299003322259136
10.2717876434326 0.30343300110742
10.2937221527099 0.306976744186047
10.3158950805664 0.313621262458472
10.3366374969482 0.317386489479513
10.3566646575927 0.322480620155039
10.3764533996582 0.328460686600221
10.3955268859863 0.337098560354374
10.4150772094726 0.34485049833887
10.4346275329589 0.352380952380952
10.4544162750244 0.358582502768549
10.4730129241943 0.366112956810631
10.4925632476806 0.371207087486157
10.5164051055908 0.377408637873754
10.5364322662353 0.382281284606866
10.5593204498291 0.385825027685493
10.5800628662109 0.389590254706534
10.6024742126464 0.393133997785161
10.6220245361328 0.398228128460687
10.6441974639892 0.400221483942414
10.669469833374 0.403100775193798
10.697603225708 0.406201550387597
10.7252597808837 0.409080841638981
10.7462406158447 0.412624584717608
10.7688903808593 0.415946843853821
10.7908248901367 0.419490586932447
10.8110904693603 0.423255813953488
10.8330249786376 0.427464008859358
10.8542442321777 0.433001107419712
10.8757019042968 0.43765227021041
10.8962059020996 0.442746400885936
10.915994644165 0.45094130675526
10.9353065490722 0.457585825027685
10.9546184539794 0.465337763012182
10.9744071960449 0.470874861572536
10.9939575195312 0.478626799557032
11.0132694244384 0.484163898117386
11.0325813293457 0.492358803986711
11.0526084899902 0.49811738648948
11.0714435577392 0.506533776301218
11.0919475555419 0.512513842746401
11.1122131347656 0.518715393133998
11.1351013183593 0.52358803986711
11.1546516418457 0.529346622369878
11.1768245697021 0.533333333333333
11.199951171875 0.535326688815061
11.2233161926269 0.538427464008859
11.2488269805908 0.541749723145072
11.2745761871337 0.545293466223699
11.3022327423095 0.547065337763012
11.3308429718017 0.548837209302326
11.3542079925537 0.549944629014396
11.3775730133056 0.553488372093023
11.4002227783203 0.556367663344408
11.4223957061767 0.559911406423034
11.4428997039794 0.564784053156146
11.4648342132568 0.568770764119601
11.4896297454833 0.572978959025471
11.5115642547607 0.578073089700997
11.5320682525634 0.583831672203765
11.5513801574707 0.59047619047619
11.5702152252197 0.597785160575858
11.5914344787597 0.606866002214839
11.6102695465087 0.615282392026578
11.629581451416 0.62281284606866
11.6493701934814 0.630343300110742
11.6691589355468 0.636766334440753
11.6910934448242 0.642746400885936
11.7161273956298 0.646290143964563
11.7416381835937 0.650055370985604
11.7671489715576 0.65359911406423
11.7926597595214 0.655592469545958
11.8191242218017 0.6578073089701
11.8415355682373 0.659357696566999
11.8722915649414 0.661129568106312
11.9068622589111 0.663344407530454
11.9283199310302 0.666666666666667
11.9500160217285 0.669324473975637
11.9731426239013 0.672868217054264
11.9955539703369 0.676854928017719
12.0158195495605 0.681063122923588
12.0394229888916 0.686600221483942
12.0635032653808 0.69125138427464
12.082815170288 0.698338870431894
12.1021270751953 0.704540420819491
12.1228694915771 0.711627906976744
12.1419429779052 0.718050941306755
12.162446975708 0.723809523809524
12.1827125549316 0.730011074197121
12.2027397155761 0.737098560354374
12.2239589691162 0.740642303433001
12.2456550598144 0.745514950166113
12.2666358947753 0.747729789590255
12.2888088226318 0.750609080841639
12.3119354248046 0.753488372093023
12.3372077941894 0.755038759689923
12.3658180236816 0.757918050941307
12.3882293701171 0.760797342192691
12.4108791351318 0.763676633444075
12.4354362487792 0.766334440753045
12.463092803955 0.768770764119601
12.4855041503906 0.771650055370986
12.5074386596679 0.774307862679956
12.5305652618408 0.77718715393134
12.5515460968017 0.780066445182724
12.5763416290283 0.784496124031008
12.5975608825683 0.789147286821705
12.6194953918457 0.794241417497231
12.639045715332 0.801771871539313
12.6595497131347 0.808194905869325
12.6795768737792 0.815060908084164
12.6993656158447 0.821483942414175
12.7196311950683 0.828792912513843
12.740135192871 0.833887043189369
12.7618312835693 0.840531561461794
12.7818584442138 0.844518272425249
12.8037929534912 0.847176079734219
12.8247737884521 0.850498338870432
12.8517150878906 0.853820598006645
12.8805637359619 0.856921373200443
12.9036903381347 0.862236987818383
12.9249095916748 0.865116279069767
12.9461288452148 0.86843853820598
12.9690170288085 0.871982281284607
12.9895210266113 0.875526024363234
13.0107402801513 0.880177187153931
13.0314826965332 0.882834994462901
13.0507946014404 0.888150609080842
13.0722522735595 0.892580287929125
13.0927562713623 0.898560354374308
13.1146907806396 0.901661129568106
13.1363868713378 0.905647840531561
13.1568908691406 0.913399778516058
13.1788253784179 0.917829457364341
13.1990909576416 0.922259136212625
13.2191181182861 0.927353266888151
13.2408142089843 0.933333333333333
13.2668018341064 0.937984496124031
13.2887363433837 0.941749723145072
13.3137702941894 0.9437430786268
13.3373737335205 0.946622369878184
13.3662223815917 0.949723145071982
13.4010314941406 0.950830564784053
13.4446620941162 0.95171650055371
13.4966373443603 0.952159468438538
13.5424137115478 0.953266888150609
13.5941505432128 0.953709856035437
13.6878490447998 0.954152823920266
13.7219429016113 0.954595791805094
13.7610435485839 0.955038759689922
13.8280391693115 0.955481727574751
13.9069557189941 0.956146179401993
13.9672756195068 0.95703211517165
14.0454769134521 0.957475083056478
14.0857696533203 0.957918050941307
14.1510963439941 0.958361018826135
14.1913890838623 0.959025470653378
14.2240524291992 0.959911406423034
14.2738819122314 0.960575858250277
14.34326171875 0.961240310077519
14.4152641296386 0.961683277962348
14.5397186279296 0.962126245847176
14.6238803863525 0.962790697674419
14.6713256835937 0.963233665559247
14.9104595184326 0.964119601328904
14.9378776550292 0.964562569213732
14.9884223937988 0.965448504983389
15.0485038757324 0.966112956810631
15.113353729248 0.96655592469546
15.3067111968994 0.966998892580288
15.3682231903076 0.967441860465116
15.4650211334228 0.967884828349945
15.5780315399169 0.968327796234773
15.6214237213134 0.968992248062015
15.697956085205 0.969435215946844
15.8588886260986 0.969878183831672
16.0560607910156 0.970321151716501
16.1023139953613 0.970764119601329
16.1783695220947 0.971207087486157
16.2515640258789 0.971650055370986
16.3452625274658 0.972093023255814
16.5433883666992 0.972535991140642
16.6304111480712 0.972978959025471
16.6563987731933 0.973421926910299
16.780138015747 0.974086378737542
16.8185234069824 0.974750830564784
16.9754028320312 0.975193798449612
17.0903205871582 0.975636766334441
17.1546936035156 0.976079734219269
17.2145366668701 0.976965669988926
18.2106494903564 0.977408637873754
20.5111503601074 0.977851605758583
20.9693908691406 0.978294573643411
21.7397212982177 0.978737541528239
22.1567153930664 0.979180509413068
31.3062667846679 0.979623477297896
31.9972038269043 0.980066445182724
33.9152812957763 0.980509413067553
35.3550910949707 0.980952380952381
36.614179611206 0.981395348837209
37.2200012207031 0.981838316722038
41.7122840881347 0.982281284606866
42.9685115814209 0.982724252491694
44.5940494537353 0.983167220376523
45.6378459930419 0.983610188261351
46.3359355926513 0.984053156146179
46.7538833618164 0.984496124031008
52.3524284362793 0.984939091915836
53.8771152496337 0.985382059800664
56.1010837554931 0.985825027685493
56.7333698272705 0.986267995570321
57.1088790893554 0.98671096345515
58.4700107574462 0.987153931339978
61.2845420837402 0.987596899224806
62.2591972351074 0.988039867109635
65.57297706604 0.988482834994463
66.0958290100097 0.988925802879291
66.2519931793212 0.98936877076412
66.3254261016845 0.989811738648948
66.3728713989257 0.990254706533776
66.4610862731933 0.990697674418605
66.5030479431152 0.991140642303433
66.7850971221923 0.991805094130676
66.9038295745849 0.992248062015504
67.1217441558837 0.992912513842746
67.5525665283203 0.993355481727575
67.6510334014892 0.993798449612403
67.8722858428955 0.994241417497231
68.1309700012207 0.99468438538206
68.1664943695068 0.995348837209302
68.7148571014404 0.995791805094131
68.9678192138671 0.996456256921373
69.1022872924804 0.996899224806202
69.8950290679931 0.99734219269103
71.5529918670654 0.997785160575858
71.9919204711914 0.998228128460687
77.7637958526611 0.998671096345515
88.1323814392089 0.999114064230343
90.1310443878173 0.999557032115172
105.095624923706 1


==> figures/networked_snr_cdf_delays/fig-002_reduced.dat <==
3.1273365020751 0.000224921277552857
3.1924247741699 0.000674763832658569
3.2496452331542 0.00134952766531714
3.2894611358642 0.00179937022042285
3.3466815948486 0.00269905533063428
3.4482479095458 0.00314889788573999
3.5099983215332 0.0035987404408457
3.5626888275146 0.00427350427350427
3.6284923553466 0.00494826810616284
3.7100315093994 0.00562303193882141
3.7603378295898 0.00629779577147998
3.7992000579833 0.00697255960413855
3.8223266601562 0.00764732343679712
3.8456916809082 0.00854700854700855
3.8681030273437 0.00922177237966712
3.9303302764892 0.00967161493477283
4.1449069976806 0.0103463787674314
4.1797161102294 0.01102114260009
4.2176246643066 0.0114709851551957
4.2753219604492 0.0123706702654071
4.3113231658935 0.0130454340980657
4.33349609375 0.01417004048583
4.3635368347167 0.0148448043184885
4.4004917144775 0.0159694107062528
4.4379234313964 0.0168690958164642
4.5118331909179 0.01731893837157
4.5685768127441 0.0177687809266757
4.6191215515136 0.0182186234817814
4.6448707580566 0.0200179937022042
4.6887397766113 0.0204678362573099
4.7173500061035 0.0213675213675214
4.7483444213867 0.0220422852001799
4.7805309295654 0.0231668915879442
4.8117637634277 0.0240665766981556
4.8375129699707 0.0245164192532614
4.8756599426269 0.0256410256410256
4.908800125122 0.0265407107512371
4.9307346343994 0.0272154745838956
4.9779415130615 0.0276653171390014
5.007266998291 0.0287899235267656
5.0461292266845 0.0294646873594242
5.0773620605468 0.0301394511920828
5.1145553588867 0.0308142150247413
5.162239074707 0.0312640575798471
5.1939487457275 0.0319388214125056
5.2347183227539 0.0323886639676113
5.2709579467773 0.032838506522717
5.3529739379882 0.0332883490778228
5.4030418395996 0.0337381916329285
5.4426193237304 0.0346378767431399
5.4874420166015 0.0362123256860099
5.5196285247802 0.037561853351327
5.5735111236572 0.0382366171839856
5.6209564208984 0.039136302294197
5.6698322296142 0.0400359874044085
5.725622177124 0.040710751237067
5.7933330535888 0.0418353576248313
5.8715343475341 0.0431848852901484
5.9263706207275 0.0436347278452542
5.9690475463867 0.0445344129554656
5.9928894042968 0.0456590193432299
6.0236454010009 0.0463337831758884
6.06369972229 0.047008547008547
6.0944557189941 0.0476833108412056
6.1514377593994 0.0481331533963113
6.2406063079833 0.0490328385065227
6.3545703887939 0.0494826810616284
6.3850879669189 0.0499325236167341
6.4311027526855 0.0510571300044984
6.4609050750732 0.0519568151147098
6.5009593963623 0.053306342780027
6.5398216247558 0.0555555555555556
6.5813064575195 0.0571300044984255
6.657600402832 0.0578047683310841
6.7641735076904 0.0589293747188484
6.8061351776123 0.0598290598290598
6.8795680999755 0.0602789023841655
6.9408416748046 0.0609536662168241
6.9715976715087 0.0616284300494827
6.9968700408935 0.0629779577147998
7.0228576660156 0.0650022492127755
7.0631504058837 0.065901934322987
7.1184635162353 0.0672514619883041
7.1480274200439 0.0683760683760684
7.1899890899658 0.0692757534862798
7.2948932647705 0.0699505173189384
7.3554515838623 0.0704003598740441
7.3904991149902 0.0708502024291498
7.4293613433837 0.0713000449842555
7.4779987335205 0.0717498875393612
7.512092590332 0.0730994152046784
7.5447559356689 0.0735492577597841
7.5702667236328 0.0746738641475484
7.5924396514892 0.0769230769230769
7.6229572296142 0.0784975258659469
7.6510906219482 0.0802968960863698
7.6837539672851 0.0814215024741341
7.7238082885742 0.0823211875843455
7.7762603759765 0.0827710301394512
7.8637599945068 0.0832208726945569
7.8999996185302 0.0836707152496626
7.9345703125 0.0841205578047683
7.9584121704101 0.0852451641925326
8.0304145812988 0.086144849302744
8.0542564392089 0.0874943769680612
8.0831050872802 0.0886189833558255
8.1040859222412 0.0917678812415655
8.1276893615722 0.0933423301844355
8.1584453582763 0.0949167791273054
8.1915855407714 0.0960413855150697
8.2325935363769 0.0969410706252812
8.2707405090332 0.0976158344579397
8.3191394805908 0.0982905982905983
8.3479881286621 0.0989653621232569
8.425235748291 0.100089968511021
8.4524154663085 0.10076473234368
8.4893703460693 0.101439496176338
8.516788482666 0.102564102564103
8.5558891296386 0.103688708951867
8.5804462432861 0.104813315339631
8.6145401000976 0.10706252811516
8.6383819580078 0.109311740890688
8.6627006530761 0.112235717498875
8.6860656738281 0.114709851551957
8.7072849273681 0.116059379217274
8.744478225708 0.117408906882591
8.7730884552001 0.11808367071525
8.8038444519042 0.11965811965812
8.8553428649902 0.120107962213225
8.9304447174072 0.120557804768331
8.9533329010009 0.121682411156095
8.9938640594482 0.123481781376518
9.0165138244628 0.124606387764282
9.0372562408447 0.126405757984705
9.0603828430175 0.12753036437247
9.084939956665 0.128879892037787
9.1209411621093 0.130904183535762
9.141206741333 0.133153396311291
9.1619491577148 0.136752136752137
9.1845989227294 0.139451192082771
9.2058181762695 0.141925326135852
9.2270374298095 0.143499775078722
9.2482566833496 0.145748987854251
9.2763900756835 0.147548358074674
9.3002319335937 0.14957264957265
9.3255043029785 0.150472334682861
9.3739032745361 0.151372019793072
9.3951225280761 0.153171390013495
9.415864944458 0.155195681511471
9.4501972198486 0.158794421952317
9.4718933105468 0.160818713450292
9.4943046569824 0.165092217723797
9.5150470733642 0.168915879442195
9.5367431640625 0.172964462438147
9.5605850219726 0.176788124156545
9.5806121826171 0.182636077372919
9.6027851104736 0.186909581646424
9.6237659454345 0.190958164642375
9.6449851989746 0.195231668915879
9.66477394104 0.200629779577148
9.683609008789 0.208052181736392
9.7036361694335 0.213675213675214
9.7267627716064 0.219973009446694
9.749412536621 0.225820962663068
9.7687244415283 0.232343679712101
9.7901821136474 0.237966711650922
9.8111629486083 0.243814664867296
9.8326206207275 0.248088169140801
9.8559856414794 0.253036437246964
9.8817348480224 0.257085020242915
9.90891456604 0.259334233018444
9.9341869354248 0.261358524516419
9.9596977233886 0.263382816014395
9.9842548370361 0.265182186234818
10.007619857788 0.267656320287899
10.0276470184326 0.270130454340981
10.0500583648681 0.271704903283851
10.0717544555664 0.273279352226721
10.09202003479 0.274403958614485
10.117769241333 0.277103013945119
10.1387500762939 0.279352226720648
10.1637840270996 0.281376518218623
10.1854801177978 0.284300494826811
10.2078914642333 0.287224471434998
10.2293491363525 0.289248762932973
10.2496147155761 0.292622582096266
10.2698802947998 0.295771479982006
10.2903842926025 0.301844354475933
10.3101730346679 0.305443094916779
10.3294849395751 0.312865497076023
10.3487968444824 0.321637426900585
10.3676319122314 0.329734592892488
10.3890895843505 0.337381916329285
10.4086399078369 0.345479082321188
10.4284286499023 0.353351327035538
10.4460716247558 0.362798020692758
10.4663372039794 0.370445344129555
10.4866027832031 0.376518218623482
10.509967803955 0.38191632928475
10.5311870574951 0.384840305892937
10.5509757995605 0.3897885739991
10.5729103088378 0.392487629329735
10.5948448181152 0.394736842105263
10.6148719787597 0.397435897435897
10.6379985809326 0.400359874044085
10.6644630432128 0.402159244264507
10.6887817382812 0.404858299595142
10.7138156890869 0.407782276203329
10.7338428497314 0.410706252811516
10.7545852661132 0.413180386864597
10.7760429382324 0.415654520917679
10.8008384704589 0.419478182636077
10.82444190979 0.423976608187135
10.8463764190673 0.428250112460639
10.8673572540283 0.433423301844354
10.8873844146728 0.440395861448493
10.90669631958 0.448717948717949
10.9250545501708 0.457939721097616
10.9436511993408 0.466036887089519
10.9632015228271 0.473684210526316
10.9822750091552 0.481781376518219
11.0011100769042 0.490328385065227
11.0206604003906 0.497300944669366
11.0399723052978 0.504273504273504
11.0635757446289 0.50944669365722
11.0843181610107 0.515294646873594
11.106252670288 0.519118308591993
11.1293792724609 0.523841655420603
11.1501216888427 0.52834008097166
11.1715793609619 0.532613585245164
11.1989974975585 0.537336932073774
11.2202167510986 0.540710751237067
11.2433433532714 0.542959964012596
11.2688541412353 0.546783625730994
11.2953186035156 0.549032838506523
11.3217830657958 0.551057130004498
11.3427639007568 0.554880791722897
11.3666057586669 0.55668016194332
11.3897323608398 0.560053981106613
11.4111900329589 0.563202878992353
11.4314556121826 0.565901934322987
11.4552974700927 0.569950517318938
11.4765167236328 0.574673864147548
11.4989280700683 0.579847053531264
11.5199089050292 0.587269455690508
11.5392208099365 0.594017094017094
11.5602016448974 0.60076473234368
11.5821361541748 0.607962213225371
11.6024017333984 0.614484930274404
11.6217136383056 0.620332883490778
11.641502380371 0.627080521817364
11.6610527038574 0.634278002699055
11.681318283081 0.638776428250112
11.7030143737792 0.643499775078722
11.725902557373 0.648897885739991
11.7487907409667 0.653846153846154
11.7769241333007 0.657894736842105
11.7981433868408 0.659694107062528
11.8196010589599 0.661943319838057
11.8439197540283 0.664642375168691
11.8665695190429 0.666441745389114
11.8892192840576 0.668915879442195
11.911392211914 0.671165092217724
11.9330883026123 0.673639226270805
11.9545459747314 0.677237966711651
11.9760036468505 0.681061628430049
11.9955539703369 0.685560053981107
12.0162963867187 0.692307692307692
12.0356082916259 0.698155645524067
12.0551586151123 0.703553756185335
12.0754241943359 0.708277103013945
12.0949745178222 0.716374269005848
12.1166706085205 0.723796671165092
12.1374130249023 0.730994152046784
12.1591091156005 0.736392262708052
12.1793746948242 0.740215924426451
12.2005939483642 0.745614035087719
12.2244358062744 0.751237067026541
12.2456550598144 0.756410256410256
12.265920639038 0.760008996851102
12.2921466827392 0.762258209626631
12.3131275177001 0.764957264957265
12.3448371887207 0.766531713900135
12.3729705810546 0.768331084120558
12.3977661132812 0.770580296896086
12.4182701110839 0.773279352226721
12.4413967132568 0.776653171390013
12.4626159667968 0.779577147998201
12.4847888946533 0.783625730994152
12.5055313110351 0.787224471434998
12.5296115875244 0.791048133153396
12.5491619110107 0.796671165092218
12.5706195831298 0.803193882141251
12.5904083251953 0.808816914080072
12.6099586486816 0.814215024741341
12.6311779022216 0.819388214125056
12.650728225708 0.826135852451642
12.6700401306152 0.831983805668016
12.6910209655761 0.837381916329285
12.7098560333251 0.844354475933423
12.7298831939697 0.849077822762033
12.7503871917724 0.852676563202879
12.772798538208 0.858074673864148
12.7933025360107 0.862348178137652
12.8142833709716 0.864372469635628
12.836217880249 0.868645973909132
12.8583908081054 0.871345029239766
12.8788948059082 0.874269005847953
12.9013061523437 0.877417903733693
12.9220485687255 0.881466486729645
12.9444599151611 0.884390463337832
12.9706859588623 0.888439046333783
12.9926204681396 0.891812865497076
13.0128860473632 0.894961763382816
13.0336284637451 0.899910031488979
13.0591392517089 0.904858299595142
13.0805969238281 0.909581646423752
13.1042003631591 0.915654520917679
13.1244659423828 0.921502474134053
13.1483078002929 0.92914979757085
13.1707191467285 0.934997750787224
13.1919384002685 0.939721097615834
13.2174491882324 0.943094916779127
13.2374763488769 0.946918578497526
13.2579803466796 0.94961763382816
13.2784843444824 0.953441295546559
13.3047103881835 0.957939721097616
13.3287906646728 0.961088618983356
13.3507251739501 0.962663067926226
13.3759975433349 0.964237516869096
13.406753540039 0.966036887089519
13.4334564208984 0.966711650922177
13.4665966033935 0.967386414754836
13.5092735290527 0.9685110211426
13.5464668273925 0.969185784975259
13.5903358459472 0.970310391363023
13.6263370513916 0.970760233918129
13.7403011322021 0.971210076473234
13.7951374053955 0.972334682860999
13.8552188873291 0.972784525416104
13.9577388763427 0.973684210526316
14.0562057495117 0.974134053081422
14.2230987548828 0.97480881691408
14.2583847045898 0.975258659469186
14.4217014312744 0.975933423301844
14.4524574279785 0.976608187134503
14.6481990814208 0.977058029689609
14.8150920867919 0.97795771479982
14.8658752441406 0.978632478632479
14.9812698364257 0.979082321187584
15.0642395019531 0.97953216374269
15.268325805664 0.979982006297796
15.5415534973144 0.980431848852901
15.5699253082275 0.980881691408007
15.7487392425537 0.981331533963113
15.9821510314941 0.982006297795772
16.1101818084716 0.982456140350877
16.2529945373535 0.982905982905983
16.4802074432373 0.983355825461089
17.3134803771972 0.983805668016194
17.784833908081 0.9842555105713
20.106554031372 0.984705353126406
21.6944217681884 0.985155195681511
22.4671363830566 0.985605038236617
26.2186527252197 0.986054880791723
28.1994342803955 0.986504723346829
33.2059860229492 0.986954565901934
33.3106517791748 0.98740440845704
34.9931716918945 0.987854251012146
36.0996723175048 0.988304093567251
42.3405170440673 0.988753936122357
45.1695919036865 0.989203778677463
47.767162322998 0.989653621232569
47.9238033294677 0.990103463787674
53.2057285308837 0.99055330634278
55.1614761352539 0.991003148897886
57.0201873779296 0.991452991452991
57.4026107788085 0.991902834008097
58.0368041992187 0.992352676563203
63.4543895721435 0.992802519118309
65.7036304473877 0.993252361673414
66.2565231323242 0.99370220422852
66.4293766021728 0.994152046783626
66.5647983551025 0.994601889338731
66.993236541748 0.995051731893837
67.3067569732666 0.995501574448943
67.5218105316162 0.995951417004049
67.950963973999 0.996401259559154
68.1393146514892 0.99685110211426
68.4573650360107 0.997300944669366
68.5243606567382 0.997750787224471
68.5818195343017 0.998200629779577
68.8672065734863 0.998650472334683
69.0410137176513 0.999100314889789
69.3838596343994 0.999550157444894
71.0546970367431 1


==> figures/networked_snr_cdf_delays/fig-003_reduced.dat <==
3.0441284179687 0.00046189376443418
3.1585693359375 0.00092378752886836
3.1886100769042 0.00184757505773672
3.2274723052978 0.0023094688221709
3.2699108123779 0.00300230946882217
3.2961368560791 0.00392609699769053
3.3321380615234 0.00484988452655889
3.3557415008544 0.00623556581986143
3.4193992614746 0.00715935334872979
3.4565925598144 0.00785219399538106
3.4961700439453 0.00854503464203233
3.533124923706 0.00946882217090069
3.5817623138427 0.00993071593533487
3.6258697509765 0.0106235565819861
3.7248134613037 0.0113163972286374
3.798484802246 0.0122401847575058
3.8545131683349 0.0131639722863741
3.88765335083 0.0140877598152425
3.929853439331 0.0150115473441109
3.9803981781005 0.0157043879907621
4.1170120239257 0.0161662817551963
4.1546821594238 0.0170900692840647
4.2083263397216 0.0177829099307159
4.2567253112792 0.0182448036951501
4.2853355407714 0.0189376443418014
4.312515258789 0.0196304849884527
4.3556690216064 0.0200923787528868
4.3878555297851 0.0214780600461894
4.4150352478027 0.0224018475750577
4.4457912445068 0.0235565819861432
4.4872760772705 0.0247113163972286
4.5719146728515 0.0254041570438799
4.6226978302001 0.0260969976905312
4.6577453613281 0.0272517321016166
4.6837329864501 0.0277136258660508
4.7602653503417 0.028175519630485
4.7957897186279 0.0288683602771363
4.8384666442871 0.0295612009237875
4.8737525939941 0.0304849884526559
4.9061775207519 0.0316397228637413
4.9293041229248 0.0327944572748268
4.9717426300048 0.0337182448036952
5.0172805786132 0.0348729792147806
5.0544738769531 0.035796766743649
5.0938129425048 0.0364896073903002
5.1362514495849 0.0381062355658199
5.2106380462646 0.0390300230946882
5.2759647369384 0.0397228637413395
5.300760269165 0.0401847575057737
5.3353309631347 0.0406466512702079
5.3606033325195 0.041108545034642
5.3918361663818 0.0418013856812933
5.422830581665 0.0427251732101617
5.448579788208 0.0438799076212471
5.4805278778076 0.0448036951501155
5.5062770843505 0.0459584295612009
5.5389404296875 0.0468822170900693
5.6097507476806 0.0480369515011547
5.6560039520263 0.0489607390300231
5.7485103607177 0.0494226327944573
5.8150291442871 0.0498845265588915
5.8670043945312 0.0503464203233256
5.8870315551757 0.0508083140877598
5.9151649475097 0.0517321016166282
5.9404373168945 0.0524249422632794
5.9635639190673 0.053810623556582
5.9931278228759 0.0545034642032333
6.0162544250488 0.0556581986143187
6.0524940490722 0.05635103926097
6.0806274414062 0.0572748267898383
6.1025619506835 0.0579676674364896
6.1290264129638 0.0584295612009238
6.1705112457275 0.058891454965358
6.2386989593505 0.0593533487297922
6.2663555145263 0.0598152424942263
6.3331127166748 0.0605080831408776
6.443977355957 0.0612009237875289
6.4837932586669 0.0621247113163972
6.5143108367919 0.0635103926096998
6.5557956695556 0.0639722863741339
6.5903663635253 0.0644341801385681
6.6175460815429 0.0655889145496536
6.6714286804199 0.0660508083140878
6.732702255249 0.066743648960739
6.8066120147705 0.0674364896073903
6.8674087524414 0.0678983833718245
6.9327354431152 0.0685912240184758
6.9868564605712 0.069284064665127
7.0180892944335 0.0704387990762125
7.0431232452392 0.0713625866050808
7.0886611938476 0.0720554272517321
7.1175098419189 0.0732101616628175
7.157564163208 0.0739030023094688
7.1935653686523 0.074364896073903
7.2307586669921 0.0752886836027714
7.3015689849853 0.0759815242494226
7.3733329772949 0.0764434180138568
7.401704788208 0.076905311778291
7.4512958526611 0.0778290993071594
7.4927806854248 0.0787528868360277
7.5578689575195 0.079445727482679
7.5788497924804 0.0810623556581986
7.6105594635009 0.081986143187067
7.6651573181152 0.0836027713625866
7.7073574066162 0.0842956120092379
7.746934890747 0.0847575057736721
7.9047679901123 0.0856812933025404
7.9448223114013 0.0863741339491917
7.9848766326904 0.0870669745958429
8.056640625 0.0877598152424942
8.0783367156982 0.0884526558891455
8.1026554107666 0.0903002309468822
8.127212524414 0.0921478060046189
8.1534385681152 0.0933025404157044
8.1849098205566 0.0944572748267898
8.2085132598876 0.0958429561200924
8.2504749298095 0.0969976905311778
8.2974433898925 0.097459584295612
8.3324909210205 0.0983833718244804
8.3699226379394 0.0990762124711316
8.4435939788818 0.0997690531177829
8.4755420684814 0.100461893764434
8.5349082946777 0.101385681293303
8.5744857788085 0.102540415704388
8.5983276367187 0.103695150115473
8.6200237274169 0.106235565819861
8.643627166748 0.107621247113164
8.6674690246582 0.110392609699769
8.68821144104 0.112240184757506
8.7201595306396 0.114549653579677
8.7449550628662 0.117321016166282
8.7668895721435 0.11824480369515
8.7907314300537 0.119168591224018
8.8200569152832 0.11986143187067
8.8913440704345 0.120554272517321
8.9409351348876 0.121247113163972
8.9685916900634 0.122401847575058
9.0093612670898 0.124018475750577
9.0517997741699 0.125866050808314
9.0863704681396 0.127251732101617
9.1094970703125 0.128868360277136
9.1323852539062 0.131408775981524
9.1552734375 0.134180138568129
9.17649269104 0.138799076212471
9.1984272003173 0.142494226327945
9.2189311981201 0.146189376443418
9.2484951019287 0.149884526558891
9.2720985412597 0.152193995381062
9.2968940734863 0.154503464203233
9.3326568603515 0.156120092378753
9.3634128570556 0.157505773672055
9.3879699707031 0.158198614318707
9.4192028045654 0.159353348729792
9.4439983367919 0.160508083140878
9.4711780548095 0.162124711316397
9.4928741455078 0.165357967667436
9.5133781433105 0.169745958429561
9.5353126525878 0.173903002309469
9.5562934875488 0.178983833718245
9.5789432525634 0.182217090069284
9.5999240875244 0.186605080831409
9.6254348754882 0.188683602771363
9.6468925476074 0.192609699769053
9.6676349639892 0.198845265588915
9.6886157989501 0.204387990762125
9.7107887268066 0.211316397228637
9.7308158874511 0.217321016166282
9.7484588623046 0.227482678983834
9.768009185791 0.233487297921478
9.789228439331 0.237644341801386
9.8106861114501 0.243187066974596
9.8328590393066 0.246420323325635
9.8557472229003 0.249422632794457
9.8776817321777 0.252655889145497
9.8981857299804 0.255658198614319
9.9186897277832 0.259122401847575
9.9408626556396 0.261200923787529
9.9618434906005 0.263741339491917
9.9866390228271 0.26743648960739
10.0080966949462 0.269745958429561
10.03098487854 0.274133949191686
10.0531578063964 0.278521939953811
10.0736618041992 0.282217090069284
10.0932121276855 0.289145496535797
10.1158618927001 0.293533487297922
10.138988494873 0.297459584295612
10.1606845855712 0.301847575057737
10.1826190948486 0.306235565819861
10.2035999298095 0.310854503464203
10.2236270904541 0.317090069284065
10.2429389953613 0.323325635103926
10.2670192718505 0.329099307159353
10.2887153625488 0.334872979214781
10.308027267456 0.342263279445727
10.3294849395751 0.347575057736721
10.3495121002197 0.351963048498845
10.3697776794433 0.357736720554273
10.3905200958251 0.360277136258661
10.4110240936279 0.363972286374134
10.4322433471679 0.366512702078522
10.4594230651855 0.369745958429561
10.4830265045166 0.372055427251732
10.5035305023193 0.373672055427252
10.526418685913 0.375288683602771
10.5516910552978 0.378290993071594
10.5729103088378 0.380831408775982
10.5929374694824 0.383140877598152
10.6170177459716 0.385450346420323
10.646104812622 0.387759815242494
10.6673240661621 0.389607390300231
10.6959342956542 0.392378752886836
10.7228755950927 0.395842956120092
10.7486248016357 0.39838337182448
10.7710361480712 0.400692840646651
10.7991695404052 0.404849884526559
10.8201503753662 0.408314087759815
10.8418464660644 0.413163972286374
10.8642578125 0.418013856812933
10.8859539031982 0.424480369515012
10.9074115753173 0.431408775981524
10.9264850616455 0.441108545034642
10.94651222229 0.44919168591224
10.9667778015136 0.455889145496536
10.9868049621582 0.462124711316397
11.0058784484863 0.469976905311778
11.0256671905517 0.476905311778291
11.0459327697753 0.48568129330254
11.0657215118408 0.493302540415704
11.0867023468017 0.499538106235566
11.1067295074462 0.50554272517321
11.1265182495117 0.511547344110854
11.1477375030517 0.517321016166282
11.1687183380126 0.521709006928406
11.1894607543945 0.52540415704388
11.2092494964599 0.529561200923788
11.2311840057373 0.532794457274827
11.2583637237548 0.535334872979215
11.2826824188232 0.538337182448037
11.3070011138916 0.541108545034642
11.3310813903808 0.543187066974596
11.3608837127685 0.544803695150116
11.3844871520996 0.547113163972286
11.4068984985351 0.550577367205543
11.4281177520751 0.552886836027714
11.4517211914062 0.555889145496536
11.4741325378417 0.560739030023095
11.4955902099609 0.564203233256351
11.5201473236083 0.569284064665127
11.5418434143066 0.576674364896074
11.5630626678466 0.582448036951501
11.5821361541748 0.590531177829099
11.6004943847656 0.599076212471132
11.6212368011474 0.606697459584296
11.6407871246337 0.613856812933025
11.6610527038574 0.620092378752887
11.6806030273437 0.625635103926097
11.7011070251464 0.631870669745958
11.723518371582 0.635334872979215
11.7442607879638 0.639491916859122
11.7695331573486 0.642956120092379
11.7907524108886 0.646420323325635
11.8143558502197 0.64919168591224
11.8396282196044 0.653117782909931
11.8618011474609 0.655427251732102
11.8882656097412 0.657736720554273
11.913776397705 0.66189376443418
11.9345188140869 0.664665127020785
11.9554996490478 0.666512702078522
11.977195739746 0.669745958429561
11.998176574707 0.673672055427252
12.0208263397216 0.677367205542725
12.0468139648437 0.681524249422633
12.0694637298583 0.685912240184757
12.0882987976074 0.693533487297922
12.1078491210937 0.698614318706697
12.1276378631591 0.705080831408776
12.1486186981201 0.711547344110855
12.1686458587646 0.718013856812933
12.18843460083 0.725866050808314
12.2091770172119 0.73094688221709
12.2294425964355 0.738337182448037
12.2549533843994 0.742725173210162
12.2747421264648 0.747113163972286
12.3014450073242 0.749884526558891
12.322187423706 0.752886836027714
12.3476982116699 0.755658198614319
12.376070022583 0.757736720554273
12.4046802520751 0.759584295612009
12.4304294586181 0.763048498845266
12.4561786651611 0.764203233256351
12.4773979187011 0.766974595842956
12.4979019165039 0.769976905311778
12.5200748443603 0.773210161662818
12.5458240509033 0.775981524249423
12.5656127929687 0.780831408775982
12.5873088836669 0.784757505773672
12.6092433929443 0.789145496535797
12.6285552978515 0.795381062355658
12.6481056213378 0.802771362586605
12.667179107666 0.810392609699769
12.6872062683105 0.81824480369515
12.7067565917968 0.82540415704388
12.7265453338623 0.830484988452656
12.7482414245605 0.836027713625866
12.7677917480468 0.842263279445727
12.7882957458496 0.846420323325635
12.810468673706 0.850115473441108
12.8340721130371 0.853348729792148
12.8557682037353 0.857736720554273
12.8812789916992 0.86189376443418
12.902021408081 0.864434180138568
12.925386428833 0.867205542725173
12.9470825195312 0.870900692840647
12.9740238189697 0.8729792147806
13.002872467041 0.876443418013857
13.024091720581 0.880369515011547
13.0443572998046 0.886143187066975
13.0653381347656 0.890993071593533
13.0856037139892 0.894919168591224
13.1065845489501 0.900461893764434
13.1282806396484 0.905080831408776
13.1490230560302 0.910392609699769
13.1700038909912 0.915242494226328
13.190746307373 0.921478060046189
13.2114887237548 0.928406466512702
13.2327079772949 0.933487297921478
13.254165649414 0.937644341801386
13.2758617401123 0.942494226327945
13.3025646209716 0.945727482678984
13.3252143859863 0.94919168591224
13.3459568023681 0.951732101616628
13.3695602416992 0.954272517321016
13.3914947509765 0.956120092378753
13.4146213531494 0.957736720554273
13.4432315826416 0.959122401847575
13.4813785552978 0.960739030023095
13.5130882263183 0.96189376443418
13.5502815246582 0.962817551963049
13.6144161224365 0.963279445727483
13.6613845825195 0.964203233256351
13.6835575103759 0.964896073903002
13.7641429901123 0.965357967667437
13.8831138610839 0.966050808314088
13.9389038085937 0.966512702078522
13.988971710205 0.966974595842956
14.0981674194335 0.96743648960739
14.1971111297607 0.967898383371824
14.2467021942138 0.968822170900693
14.2905712127685 0.969515011547344
14.3361091613769 0.969976905311778
14.3995285034179 0.97066974595843
14.474868774414 0.971131639722864
14.5227909088134 0.971824480369515
14.6553516387939 0.972286374133949
14.9698257446289 0.972748267898383
15.1512622833251 0.973210161662818
15.2485370635986 0.973672055427252
15.317678451538 0.974133949191686
15.5732631683349 0.97459584295612
15.6431198120117 0.975288683602771
15.9740447998046 0.975981524249423
16.0238742828369 0.976443418013857
16.146183013916 0.976905311778291
16.2501335144042 0.977367205542725
16.4442062377929 0.977829099307159
16.6647434234619 0.978290993071594
16.8287754058837 0.978752886836028
17.8990364074707 0.979214780600462
19.9730396270751 0.979676674364896
21.5959548950195 0.98013856812933
21.7185020446777 0.980600461893764
21.9390392303466 0.981062355658199
23.900032043457 0.981524249422633
33.233642578125 0.981986143187067
33.8373184204101 0.982678983833718
35.1078510284423 0.983140877598152
35.7043743133544 0.983602771362587
38.1052494049072 0.984064665127021
42.3104763031005 0.984526558891455
43.2279109954834 0.984988452655889
44.0011024475097 0.985450346420323
44.1062450408935 0.985912240184758
45.0658798217773 0.986374133949192
52.9003143310546 0.986836027713626
54.1222095489501 0.98729792147806
56.1830997467041 0.987759815242494
56.9674968719482 0.988221709006928
57.2237968444824 0.988683602771363
58.4602355957031 0.989145496535797
58.89892578125 0.989607390300231
65.5555725097656 0.990069284064665
65.7992362976074 0.990762124711316
66.3449764251709 0.991224018475751
66.4548873901367 0.991685912240185
66.9488906860351 0.992147806004619
67.0897960662841 0.992609699769053
67.4054622650146 0.993071593533487
67.7301883697509 0.993533487297921
68.0053234100341 0.993995381062356
68.2239532470703 0.99445727482679
68.7696933746337 0.994919168591224
68.8772201538086 0.995381062355658
69.1030025482177 0.995842956120092
69.2081451416015 0.996304849884527
69.3631172180175 0.996766743648961
69.8583126068115 0.997228637413395
70.7786083221435 0.997690531177829
71.5134143829345 0.998152424942263
73.2152462005615 0.998614318706697
78.0866146087646 0.999076212471132
87.7566337585449 0.999538106235566
92.5710201263427 1


==> figures/networked_snr_cdf_delays/fig-004_reduced.dat <==
2.9914379119873 0.000232774674115456
3.1297206878662 0.000698324022346369
3.1726360321044 0.00116387337057728
3.2289028167724 0.00162942271880819
3.2620429992675 0.00209497206703911
3.2870769500732 0.00349162011173184
3.326416015625 0.00442271880819367
3.3614635467529 0.00512104283054004
3.3924579620361 0.00605214152700186
3.4618377685546 0.00721601489757914
3.4890174865722 0.00768156424581006
3.5657882690429 0.00814711359404097
3.6056041717529 0.00907821229050279
3.6365985870361 0.00977653631284916
3.6728382110595 0.0109404096834264
3.7119388580322 0.0116387337057728
3.7539005279541 0.0125698324022346
3.7882328033447 0.013268156424581
3.8189888000488 0.0137337057728119
3.8506984710693 0.0151303538175047
3.8931369781494 0.0160614525139665
3.9753913879394 0.0169925512104283
4.0483474731445 0.0179236499068901
4.1308403015136 0.018389199255121
4.1587352752685 0.018854748603352
4.1897296905517 0.0197858472998138
4.2433738708496 0.0207169459962756
4.2781829833984 0.0211824953445065
4.3177604675292 0.0216480446927374
4.3444633483886 0.0223463687150838
4.3897628784179 0.0235102420856611
4.4114589691162 0.0251396648044693
4.4443607330322 0.0256052141527002
4.4984817504882 0.0272346368715084
4.5273303985595 0.0281657355679702
4.5888423919677 0.0288640595903166
4.6980381011962 0.0293296089385475
4.7607421875 0.0307262569832402
4.7934055328369 0.0314245810055866
4.8317909240722 0.032122905027933
4.8692226409912 0.0328212290502793
4.8985481262207 0.034683426443203
4.9376487731933 0.0370111731843575
4.9829483032226 0.0384078212290503
5.0153732299804 0.0395716945996276
5.0544738769531 0.0409683426443203
5.0780773162841 0.0416666666666667
5.1009654998779 0.0425977653631285
5.1350593566894 0.0430633147113594
5.2156448364257 0.0437616387337058
5.2556991577148 0.0444599627560521
5.295991897583 0.045391061452514
5.3350925445556 0.0458566108007449
5.3720474243164 0.0465549348230912
5.3935050964355 0.047951582867784
5.4194927215576 0.0493482309124767
5.450963973999 0.0507448789571695
5.4872035980224 0.0519087523277467
5.5088996887207 0.0533054003724395
5.5334568023681 0.0549348230912477
5.5670738220214 0.0563314711359404
5.5904388427734 0.0574953445065177
5.6362152099609 0.058659217877095
5.7044029235839 0.0598230912476723
5.7370662689208 0.0605214152700186
5.777359008789 0.061219739292365
5.805492401123 0.0616852886405959
5.8457851409912 0.0626163873370577
5.8884620666503 0.0633147113594041
5.936861038208 0.0644785847299814
5.9645175933837 0.0661080074487896
6.0019493103027 0.0668063314711359
6.0257911682128 0.0679702048417132
6.0517787933349 0.069366852886406
6.0882568359375 0.0705307262569832
6.1089992523193 0.0723929236499069
6.150484085083 0.0728584729981378
6.2098503112792 0.0740223463687151
6.2880516052246 0.0749534450651769
6.3154697418212 0.0754189944134078
6.3457489013671 0.0763500931098696
6.3807964324951 0.077048417132216
6.4058303833007 0.0777467411545624
6.4430236816406 0.0784450651769087
6.4668655395507 0.0793761638733706
6.4930915832519 0.0810055865921788
6.5197944641113 0.0824022346368715
6.5400600433349 0.0840316573556797
6.5653324127197 0.0856610800744879
6.6072940826416 0.0870577281191806
6.6351890563964 0.0882216014897579
6.6761970520019 0.0891527001862197
6.7150592803955 0.090316573556797
6.7503452301025 0.0917132216014898
6.7760944366455 0.0926443202979516
6.8047046661376 0.093342644320298
6.8345069885253 0.0938081936685289
6.9100856781005 0.0945065176908752
6.9365501403808 0.0952048417132216
6.9727897644042 0.095903165735568
7.0099830627441 0.0970670391061453
7.0428848266601 0.0977653631284916
7.0724487304687 0.0991620111731844
7.1048736572265 0.100093109869646
7.1258544921875 0.101024208566108
7.1597099304199 0.102653631284916
7.1947574615478 0.103817504655493
7.2798728942871 0.10451582867784
7.3249340057373 0.105214152700186
7.361888885498 0.105679702048417
7.4388980865478 0.106378026070764
7.4939727783203 0.106843575418994
7.5495243072509 0.108705772811918
7.5979232788085 0.110102420856611
7.6198577880859 0.110800744878957
7.6448917388916 0.112895716945996
7.6856613159179 0.114292364990689
7.7271461486816 0.114990689013035
7.7896118164062 0.115921787709497
7.857322692871 0.116620111731844
7.9998970031738 0.117085661080074
8.0363750457763 0.117551210428305
8.0645084381103 0.118947858472998
8.0935955047607 0.120344506517691
8.1150531768798 0.12243947858473
8.13889503479 0.125232774674115
8.1615447998046 0.127327746741155
8.1896781921386 0.129655493482309
8.3119869232177 0.131284916201117
8.3363056182861 0.131750465549348
8.3644390106201 0.132448789571695
8.4109306335449 0.133147113594041
8.4466934204101 0.133845437616387
8.4993839263916 0.134543761638734
8.5439682006835 0.135940409683426
8.5740089416503 0.136638733705773
8.6009502410888 0.137104283054004
8.629560470581 0.139199255121043
8.6500644683837 0.141527001862197
8.671760559082 0.144553072625698
8.6939334869384 0.146415270018622
8.7177753448486 0.148975791433892
8.7430477142333 0.151070763500931
8.7907314300537 0.152234636871508
8.8355541229248 0.15316573556797
8.9075565338134 0.154096834264432
8.9681148529052 0.154562383612663
8.9929103851318 0.156191806331471
9.0138912200927 0.157122905027933
9.045124053955 0.158054003724395
9.0818405151367 0.159217877094972
9.1075897216796 0.160614525139665
9.1378688812255 0.163640595903166
9.1638565063476 0.167830540037244
9.1891288757324 0.171787709497207
9.2144012451171 0.175977653631285
9.2380046844482 0.179702048417132
9.263277053833 0.181797020484171
9.2957019805908 0.184124767225326
9.3286037445068 0.184823091247672
9.3822479248046 0.185754189944134
9.4223022460937 0.186685288640596
9.4454288482666 0.188780260707635
9.4668865203857 0.192737430167598
9.488821029663 0.194832402234637
9.512186050415 0.198556797020484
9.533405303955 0.201582867783985
9.5565319061279 0.204143389199255
9.5777511596679 0.20647113594041
9.5980167388916 0.210428305400372
9.6189975738525 0.214851024208566
9.6402168273925 0.220204841713222
9.6611976623535 0.223929236499069
9.6805095672607 0.229981378026071
9.7007751464843 0.236731843575419
9.7205638885498 0.241852886405959
9.7410678863525 0.246275605214153
9.7608566284179 0.252094972067039
9.779930114746 0.258147113594041
9.8004341125488 0.263733705772812
9.8249912261962 0.268156424581006
9.8543167114257 0.271182495344507
9.8803043365478 0.273277467411546
9.9008083343505 0.2756052141527
9.9265575408935 0.278631284916201
9.9506378173828 0.28072625698324
9.9725723266601 0.283519553072626
9.9947452545166 0.284916201117318
10.0212097167968 0.286545623836127
10.0448131561279 0.290735567970205
10.0665092468261 0.293994413407821
10.0905895233154 0.297486033519553
10.1165771484375 0.300744878957169
10.1387500762939 0.304236499068901
10.1621150970458 0.30842644320298
10.1852416992187 0.313314711359404
10.2059841156005 0.317271880819367
10.2269649505615 0.322625698324022
10.2467536926269 0.328445065176909
10.2677345275878 0.334729981378026
10.2887153625488 0.34171322160149
10.3096961975097 0.348463687150838
10.3304386138916 0.354748603351955
10.3545188903808 0.359869646182495
10.3757381439208 0.364292364990689
10.3967189788818 0.36731843575419
10.4203224182128 0.369646182495345
10.4501247406005 0.37243947858473
10.4711055755615 0.373836126629423
10.4942321777343 0.376163873370577
10.5175971984863 0.378026070763501
10.5412006378173 0.380353817504655
10.5633735656738 0.382216014897579
10.5905532836914 0.385474860335196
10.6141567230224 0.38780260707635
10.6401443481445 0.390595903165736
10.6620788574218 0.391992551210428
10.6837749481201 0.394785847299814
10.7040405273437 0.396880819366853
10.728120803833 0.400837988826816
10.7562541961669 0.403864059590317
10.7831954956054 0.407355679702048
10.8046531677246 0.410381750465549
10.826826095581 0.412709497206704
10.8497142791748 0.417597765363128
10.8706951141357 0.424348230912477
10.8897686004638 0.431564245810056
10.9095573425292 0.438081936685289
10.9286308288574 0.446927374301676
10.9479427337646 0.456703910614525
10.9663009643554 0.465316573556797
10.986328125 0.472299813780261
11.0061168670654 0.478584729981378
11.0304355621337 0.484404096834264
11.0502243041992 0.491387337057728
11.0697746276855 0.497672253258845
11.0933780670166 0.504655493482309
11.1141204833984 0.511638733705773
11.1360549926757 0.516992551210428
11.1584663391113 0.52304469273743
11.1835002899169 0.525372439478585
11.2061500549316 0.528398510242086
11.2268924713134 0.532355679702048
11.2509727478027 0.534217877094972
11.275291442871 0.536778398510242
11.2991333007812 0.539804469273743
11.3215446472167 0.542830540037244
11.3470554351806 0.543761638733706
11.3725662231445 0.546554934823091
11.3928318023681 0.548184357541899
11.4138126373291 0.550512104283054
11.439561843872 0.553538175046555
11.4603042602539 0.556797020484171
11.4808082580566 0.559590316573557
11.5013122558593 0.564245810055866
11.5213394165039 0.569599627560521
11.5423202514648 0.576582867783985
11.5635395050048 0.581936685288641
11.5828514099121 0.58915270018622
11.6031169891357 0.597532588454376
11.6236209869384 0.605446927374302
11.6429328918457 0.611266294227188
11.6636753082275 0.618715083798883
11.686086654663 0.623370577281192
11.7082595825195 0.628491620111732
11.7373466491699 0.631983240223464
11.7576122283935 0.635009310986965
11.7785930633544 0.638500931098696
11.8055343627929 0.64036312849162
11.8348598480224 0.641992551210428
11.8646621704101 0.644320297951583
11.8863582611083 0.645716945996276
11.9147300720214 0.648510242085661
11.9357109069824 0.651303538175047
11.9574069976806 0.654096834264432
11.981725692749 0.658519553072626
12.0050907135009 0.66084729981378
12.0275020599365 0.664106145251397
12.047529220581 0.669459962756052
12.0666027069091 0.67574487895717
12.0861530303955 0.681797020484171
12.1059417724609 0.687383612662942
12.1262073516845 0.694599627560521
12.1457576751708 0.701815642458101
12.164831161499 0.710893854748603
12.1846199035644 0.718342644320298
12.2065544128417 0.723463687150838
12.2270584106445 0.727420856610801
12.2489929199218 0.731843575418994
12.2725963592529 0.735335195530726
12.2983455657958 0.738128491620112
12.3188495635986 0.740921787709497
12.3448371887207 0.742783985102421
12.3682022094726 0.745344506517691
12.3889446258544 0.747905027932961
12.413740158081 0.750465549348231
12.4392509460449 0.75256052141527
12.4614238739013 0.755353817504655
12.4821662902832 0.758147113594041
12.5041007995605 0.761405959031657
12.5288963317871 0.764432029795158
12.549877166748 0.768156424581006
12.5715732574462 0.771648044692737
12.592077255249 0.776303538175047
12.6149654388427 0.781424581005587
12.6349925994873 0.786312849162011
12.6545429229736 0.794227188081937
12.6740932464599 0.802374301675978
12.6943588256835 0.810288640595903
12.7143859863281 0.815875232774674
12.7356052398681 0.820065176908752
12.7561092376708 0.82425512104283
12.7797126770019 0.829608938547486
12.7997398376464 0.832635009310987
12.8233432769775 0.836359404096834
12.8452777862548 0.838919925512104
12.8672122955322 0.840316573556797
12.8877162933349 0.841945996275605
12.9086971282958 0.844506517690875
12.9318237304687 0.84683426443203
12.9539966583251 0.849860335195531
12.977123260498 0.852653631284916
12.9981040954589 0.855446927374302
13.0209922790527 0.85963687150838
13.0491256713867 0.865223463687151
13.0684375762939 0.870810055865922
13.0889415740966 0.875465549348231
13.1089687347412 0.879422718808194
13.1304264068603 0.884543761638734
13.1514072418212 0.889199255121043
13.1714344024658 0.895949720670391
13.1940841674804 0.904562383612663
13.2143497467041 0.910148975791434
13.2362842559814 0.913640595903166
13.2572650909423 0.918761638733706
13.2772922515869 0.922486033519553
13.2989883422851 0.925512104283054
13.3283138275146 0.928305400372439
13.3500099182128 0.93086592178771
13.3748054504394 0.932960893854749
13.416051864624 0.934357541899441
13.4508609771728 0.935288640595903
13.4871006011962 0.935986964618249
13.5374069213867 0.93645251396648
13.5688781738281 0.937383612662942
13.6163234710693 0.938314711359404
13.6377811431884 0.939245810055866
13.7181282043457 0.939944134078212
13.7739181518554 0.940409683426443
13.8022899627685 0.94110800744879
13.8652324676513 0.94157355679702
13.9577388763427 0.942039106145251
13.9997005462646 0.942504655493482
14.0466690063476 0.942970204841713
14.0886306762695 0.94366852886406
14.132022857666 0.944366852886406
14.2247676849365 0.945065176908752
14.4529342651367 0.945530726256983
14.5878791809082 0.945996275605214
14.6844387054443 0.946461824953445
14.9323940277099 0.946927374301676
15.0823593139648 0.947392923649907
15.2781009674072 0.947858472998138
15.3505802154541 0.948556797020484
15.4728889465332 0.949022346368715
15.9196853637695 0.949487895716946
16.0260200500488 0.949953445065177
16.1869525909423 0.950418994413408
16.2277221679687 0.950884543761639
16.4129734039306 0.95135009310987
16.6933536529541 0.952281191806331
17.1084403991699 0.952746741154562
17.4422264099121 0.953212290502793
17.7979469299316 0.953677839851024
18.528938293457 0.954143389199255
19.2930698394775 0.954608938547486
20.1501846313476 0.955307262569832
20.5433368682861 0.955772811918063
21.2829113006591 0.956238361266294
21.8656063079834 0.956703910614525
22.2349166870117 0.957169459962756
28.2936096191406 0.957635009310987
28.6941528320312 0.958100558659218
31.1057567596435 0.958566108007449
31.9173336029052 0.95903165735568
33.1900119781494 0.959497206703911
33.5345268249511 0.959962756052142
35.0279808044433 0.960428305400372
35.4449748992919 0.960893854748603
35.9985828399658 0.961359404096834
36.252737045288 0.961824953445065
36.8049144744873 0.962290502793296
38.0945205688476 0.962756052141527
39.785623550415 0.963221601489758
40.6239032745361 0.963687150837989
42.0045852661132 0.96415270018622
42.302131652832 0.964618249534451
42.4065589904785 0.965083798882682
42.7703857421875 0.965549348230912
43.900728225708 0.966014897579143
44.4517135620117 0.966480446927374
46.1230278015136 0.966945996275605
46.7329025268554 0.967411545623836
49.5798587799072 0.967877094972067
51.7587661743164 0.968342644320298
53.6284446716308 0.968808193668529
53.9915561676025 0.96927374301676
54.483413696289 0.969739292364991
55.5627346038818 0.970204841713222
55.6282997131347 0.970670391061452
56.2813282012939 0.971135940409683
57.056188583374 0.971601489757914
57.178258895874 0.972067039106145
57.2869777679443 0.972765363128492
57.4922561645507 0.973230912476723
57.8298568725585 0.973696461824953
58.7060451507568 0.974162011173184
59.6101284027099 0.974627560521415
61.2552165985107 0.975093109869646
63.0395412445068 0.975558659217877
63.7197494506836 0.976024208566108
63.8842582702636 0.976489757914339
65.5493736267089 0.97695530726257
65.6859874725341 0.977420856610801
65.9575462341308 0.978119180633147
66.1971569061279 0.978584729981378
66.2698745727539 0.979283054003724
66.4739608764648 0.979981378026071
66.9445991516113 0.980679702048417
67.0187473297119 0.981145251396648
67.0983791351318 0.981843575418994
67.1851634979248 0.982309124767225
67.3506259918212 0.983007448789572
67.497968673706 0.983472998137803
67.662239074707 0.984171322160149
67.7688121795654 0.98463687150838
67.8553581237793 0.985102420856611
68.0899620056152 0.985567970204842
68.1405067443847 0.986033519553073
68.1750774383544 0.986499068901304
68.2628154754638 0.986964618249534
68.552017211914 0.987430167597765
68.6705112457275 0.987895716945996
68.7696933746337 0.988361266294227
68.9811706542968 0.989059590316574
69.0398216247558 0.989525139664804
69.1616535186767 0.989990689013035
69.2505836486816 0.990689013035382
69.3378448486328 0.991154562383613
70.1663494110107 0.991852886405959
70.9037780761718 0.99231843575419
71.1910724639892 0.992783985102421
71.7580318450927 0.993249534450652
72.1793174743652 0.993715083798883
73.0643272399902 0.994180633147114
73.1952190399169 0.994646182495345
73.636770248413 0.995111731843575
79.8029899597168 0.995577281191806
81.7518234252929 0.996042830540037
86.313247680664 0.996508379888268
87.0728492736816 0.996973929236499
88.1297588348388 0.997672253258845
88.6757373809814 0.998137802607076
95.7531929016113 0.998603351955307
108.478546142578 0.999068901303538
124.688625335693 0.999534450651769
139.086246490478 1


==> figures/networked_snr_cdf_delays/fig-005_reduced.dat <==
3.0186176300048 0.000462214005084354
3.0736923217773 0.00115553501271089
3.185749053955 0.00207996302287959
3.2219886779785 0.00346660503813266
3.2458305358886 0.00439103304830136
3.2663345336914 0.00531546105847007
3.3023357391357 0.00647099607118096
3.3285617828369 0.0080887450889762
3.3578872680664 0.00970649410677143
3.4196376800537 0.0108620291194823
3.46040725708 0.0113242431245667
3.5550594329833 0.0120175641321932
3.5881996154785 0.0127108851398197
3.6478042602539 0.0134042061474463
3.6828517913818 0.0138664201525306
3.725528717041 0.0145597411601572
3.7481784820556 0.0152530621677837
3.7887096405029 0.0161774901779524
3.8363933563232 0.0171019181881211
3.875732421875 0.0189507742084585
3.9212703704833 0.0201063092211694
3.9567947387695 0.0205685232262538
4.0016174316406 0.0212618442338803
4.0535926818847 0.0217240582389646
4.1718482971191 0.0226484862491333
4.2486190795898 0.0235729142593021
4.277229309082 0.0244973422694708
4.3129920959472 0.0251906632770973
4.3399333953857 0.026115091287266
4.3842792510986 0.0284261613126878
4.4100284576416 0.030043910330483
4.4429302215576 0.0316616593482783
4.4808387756347 0.0321238733533626
4.5242309570312 0.0330483013635313
4.6088695526123 0.0337416223711578
4.6503543853759 0.0346660503813266
4.68111038208 0.0353593713889531
4.716157913208 0.036514906401664
4.7552585601806 0.0372082274092905
4.7776699066162 0.037901548416917
4.8377513885498 0.0395192974347123
4.8599243164062 0.040443725444881
4.8975944519042 0.041830367460134
4.9233436584472 0.0434481164779293
4.9445629119873 0.044372544488098
4.9753189086914 0.0459902935058932
5.0079822540283 0.0471458285186041
5.0525665283203 0.0480702565287728
5.0797462463378 0.0487635775363994
5.1140785217285 0.0496880055465681
5.1617622375488 0.0503813265541946
5.232810974121 0.0510746475618211
5.2902698516845 0.0519990755719898
5.3255558013916 0.0529235035821585
5.3479671478271 0.0543101455974116
5.3718090057373 0.054772359602496
5.411148071289 0.0554656806101225
5.4426193237304 0.0575456436330021
5.479097366333 0.0591633926507973
5.5079460144042 0.0603189276635082
5.573034286499 0.0612433556736769
5.652904510498 0.0623988906863878
5.6867599487304 0.0633233186965565
5.7106018066406 0.0642477467067252
5.7432651519775 0.0651721747168939
5.7814121246337 0.0656343887219783
5.8233737945556 0.0674832447423157
5.9139728546142 0.0693321007626531
5.94162940979 0.0711809567829905
5.969762802124 0.0734920268084123
5.9967041015625 0.0758030968338341
6.0203075408935 0.0778830598567137
6.0474872589111 0.0790385948694245
6.1008930206298 0.0806563438872198
6.1275959014892 0.0820429859024728
6.2723159790039 0.0836607349202681
6.3729286193847 0.0845851629304368
6.4125061035156 0.0855095909406055
6.4461231231689 0.0875895539634851
6.4709186553955 0.0896695169863647
6.4990520477294 0.0905939449965334
6.5209865570068 0.0929050150219552
6.5512657165527 0.0949849780448348
6.5741539001464 0.0959094060550035
6.6032409667968 0.0970649410677143
6.6487789154052 0.0982204760804252
6.6792964935302 0.0991449040905939
6.7353248596191 0.0998382250982205
6.8180561065673 0.101687081118558
6.8542957305908 0.103073723133811
6.8800449371337 0.103535937138895
6.9139003753662 0.104460365149064
6.9408416748046 0.105384793159233
6.9615840911865 0.106540328171944
6.9894790649414 0.107002542177028
7.0204734802246 0.108389184192281
7.0502758026123 0.109544719204992
7.0807933807373 0.110700254217703
7.1043968200683 0.111855789230414
7.1310997009277 0.113011324243125
7.1828365325927 0.113473538248209
7.2252750396728 0.114166859255835
7.3590278625488 0.115091287266004
7.3981285095214 0.115784608273631
7.4543952941894 0.116477929281257
7.5166225433349 0.117171250288884
7.5387954711914 0.119251213311763
7.5752735137939 0.120637855327016
7.5955390930175 0.122024497342269
7.6296329498291 0.123411139357523
7.6568126678466 0.124335567367691
7.6916217803955 0.125491102380402
7.7383518218994 0.125953316385486
7.8334808349609 0.126415530390571
7.8542232513427 0.126877744395655
7.8866481781005 0.127802172405824
7.9603195190429 0.128264386410908
8.0187320709228 0.129188814421077
8.0485343933105 0.129651028426161
8.0804824829101 0.130806563438872
8.1093311309814 0.131730991449041
8.1534385681152 0.132886526461752
8.1853866577148 0.134504275479547
8.256196975708 0.1358909174948
8.2790851593017 0.136815345504969
8.359670639038 0.137739773515137
8.3858966827392 0.138664201525306
8.4514617919921 0.139126415530391
8.4893703460693 0.140050843540559
8.5132122039794 0.140744164548186
8.5499286651611 0.141437485555812
8.5856914520263 0.142361913565981
8.6135864257812 0.143748555581234
8.6376667022705 0.146059625606656
8.6605548858642 0.146984053616825
8.7049007415771 0.148832909637162
8.7487697601318 0.150219551652415
8.7990760803222 0.151143979662584
8.8841915130615 0.15183730067021
8.9404582977294 0.152530621677837
8.9788436889648 0.153686156690548
9.0126991271972 0.155072798705801
9.0384483337402 0.156228333718512
9.066104888916 0.156921654726138
9.0954303741455 0.159001617749018
9.1261863708496 0.161081580771897
9.1488361358642 0.163161543794777
9.17649269104 0.16662814883291
9.1986656188964 0.168939218858331
9.2198848724365 0.17194360989138
9.2442035675048 0.174485786919344
9.2675685882568 0.174948000924428
9.2964172363281 0.177027963947308
9.3345642089843 0.178645712965103
9.3581676483154 0.180263461982898
9.3824863433837 0.181650103998151
9.4125270843505 0.183267853015946
9.4497203826904 0.185116709036284
9.4721317291259 0.186965565056621
9.4928741455078 0.191356598104923
9.5224380493164 0.195516524150682
9.5441341400146 0.200138664201525
9.5643997192382 0.203605269239658
9.5870494842529 0.207996302287959
9.6065998077392 0.213080656343887
9.6292495727539 0.217702796394731
9.6509456634521 0.221400508435406
9.6714496612548 0.226715969493876
9.6940994262695 0.230644788537093
9.7150802612304 0.237115784608274
9.7389221191406 0.242200138664202
9.7589492797851 0.248208920730298
9.7796916961669 0.254448809798937
9.8018646240234 0.258839842847238
9.8233222961425 0.262075340882829
9.8445415496826 0.265541945920961
9.8679065704345 0.26854633695401
9.8898410797119 0.271088513981974
9.918212890625 0.273630691009938
9.9425315856933 0.275479547030275
9.9768638610839 0.27709729604807
10.0009441375732 0.279408366073492
10.0307464599609 0.281257222093829
10.0560188293457 0.282874971111625
10.0996494293212 0.284261613126878
10.1218223571777 0.285648255142131
10.146141052246 0.287959325167553
10.1675987243652 0.290501502195517
10.1902484893798 0.293968107233649
10.21409034729 0.296510284261613
10.2388858795166 0.299052461289577
10.2615356445312 0.301363531314999
10.2837085723876 0.304367922348047
10.3061199188232 0.308758955396349
10.326862335205 0.313843309452276
10.3471279144287 0.321007626531084
10.3669166564941 0.32909637162006
10.387897491455 0.335567367691241
10.4074478149414 0.342962791772591
10.4281902313232 0.348509359833603
10.4494094848632 0.355904783914953
10.4694366455078 0.360526923965796
10.488748550415 0.367229027039519
10.5104446411132 0.371388953085278
10.5330944061279 0.374393344118327
10.5531215667724 0.376935521146291
10.5757713317871 0.379708805176797
10.5960369110107 0.382944303212387
10.6182098388671 0.385255373237809
10.6427669525146 0.386873122255604
10.6770992279052 0.389184192281026
10.7066631317138 0.39172636930899
10.7295513153076 0.395655188352207
10.7502937316894 0.397504044372544
10.7729434967041 0.400046221400508
10.7979774475097 0.402819505431015
10.8187198638916 0.405592789461521
10.8437538146972 0.410446036514906
10.8656883239746 0.416223711578461
10.8859539031982 0.422232493644557
10.9052658081054 0.428934596718281
10.9238624572753 0.437254448809799
10.9457969665527 0.445574300901317
10.9665393829345 0.45112086896233
10.9858512878417 0.459440721053848
11.0063552856445 0.465218396117402
11.0273361206054 0.473076034203836
11.0466480255126 0.47977813727756
11.0678672790527 0.486018026346198
11.0888481140136 0.492951236422464
11.1091136932373 0.497804483475849
11.1291408538818 0.501271088513982
11.1491680145263 0.507279870580079
11.16943359375 0.511208689623296
11.1918449401855 0.513981973653802
11.2121105194091 0.516755257684308
11.2364292144775 0.518373006702103
11.2597942352294 0.519990755719898
11.2802982330322 0.521608504737694
11.3036632537841 0.523226253755489
11.3282203674316 0.525768430783453
11.3661289215087 0.52761728680379
11.3904476165771 0.530621677836838
11.4138126373291 0.532470533857176
11.43479347229 0.536399352900393
11.4567279815673 0.539172636930899
11.4781856536865 0.543794776981743
11.5013122558593 0.549572452045297
11.5211009979248 0.55627455511902
11.5408897399902 0.562052230182575
11.5611553192138 0.570372082274093
11.5802288055419 0.577305292350358
11.6004943847656 0.585394037439334
11.6209983825683 0.592558354518142
11.641502380371 0.598336029581696
11.6622447967529 0.604113704645251
11.6820335388183 0.609891379708805
11.7044448852539 0.614513519759649
11.7263793945312 0.617517910792697
11.7468833923339 0.620753408828287
11.7678642272949 0.622602264848625
11.7928981781005 0.623988906863878
11.8141174316406 0.625375548879131
11.8391513824462 0.627455511902011
11.8625164031982 0.630459902935059
11.8882656097412 0.632770972960481
11.9142532348632 0.635082042985902
11.934757232666 0.637162006008782
11.9585990905761 0.639010862029119
11.9814872741699 0.641553039057083
12.00532913208 0.645944072105385
12.0267868041992 0.651259533163855
12.0463371276855 0.656574994222325
12.068748474121 0.662121562283337
12.0890140533447 0.668361451351976
12.1088027954101 0.674601340420615
12.129783630371 0.68153455049688
12.1493339538574 0.688236653570603
12.169599533081 0.694707649641784
12.1891498565673 0.700716431707881
12.2113227844238 0.706956320776519
12.2311115264892 0.713196209845158
12.2516155242919 0.716893921885833
12.2723579406738 0.720591633926508
12.2954845428466 0.724751559972267
12.317419052124 0.7282181650104
12.341022491455 0.730298128033279
12.3631954193115 0.732146984053617
12.3846530914306 0.735613589091749
12.4075412750244 0.737462445112087
12.4309062957763 0.739773515137509
12.4523639678955 0.742777906170557
12.4762058258056 0.743933441183268
12.4995708465576 0.748093367229027
12.521743774414 0.752022186272244
12.5422477722167 0.757568754333256
12.5625133514404 0.760804252368847
12.5834941864013 0.767044141437486
12.6042366027832 0.774208458516293
12.6271247863769 0.780910561590016
12.6490592956542 0.786919343656113
12.6693248748779 0.794545874740005
12.6938819885253 0.800092442801017
12.7158164978027 0.806563438872198
12.7375125885009 0.810954471920499
12.758731842041 0.816501039981511
12.7816200256347 0.820892073029813
12.8021240234375 0.82482089207303
12.8273963928222 0.82805639010862
12.8507614135742 0.832678530159464
12.8722190856933 0.834527386179801
12.8936767578125 0.837300670210307
12.9175186157226 0.839842847238271
12.9420757293701 0.843771666281488
12.9628181457519 0.846313843309452
12.9854679107666 0.849318234342501
13.0069255828857 0.852784839380633
13.0300521850585 0.855789230413681
13.0519866943359 0.860873584469609
13.0729675292968 0.865033510515369
13.101577758789 0.868731222556043
13.1220817565917 0.871735613589092
13.1435394287109 0.87681996764502
13.1638050079345 0.882828749711116
13.1890773773193 0.88745088976196
13.2105350494384 0.892535243817888
13.2322311401367 0.89600184885602
13.2553577423095 0.899699560896695
13.2765769958496 0.905246128957707
13.3018493652343 0.907557198983129
13.3390426635742 0.909868269008551
13.3614540100097 0.911254911023804
13.3841037750244 0.913565981049226
13.4124755859375 0.914952623064479
13.4496688842773 0.916570372082274
13.4916305541992 0.917263693089901
13.5426521301269 0.918419228102612
13.5731697082519 0.919574763115322
13.6408805847167 0.920036977120407
13.6914253234863 0.920499191125491
13.784646987915 0.92142361913566
13.8671398162841 0.921885833140744
13.9064788818359 0.922348047145829
13.9811038970947 0.922810261150913
14.1286849975585 0.923272475155997
14.18137550354 0.923965796163624
14.2602920532226 0.92465911717125
14.4581794738769 0.925352438178877
14.5723819732666 0.926045759186503
14.6987438201904 0.926507973191588
14.7485733032226 0.927201294199214
14.8372650146484 0.927663508204299
14.949083328247 0.928356829211925
15.1076316833496 0.928819043217009
15.5560970306396 0.929281257222094
15.7136917114257 0.929743471227178
15.824556350708 0.930205685232263
15.9313678741455 0.930667899237347
16.0591602325439 0.931130113242431
16.1924362182617 0.931592327247516
16.4475440979003 0.9320545412526
16.6349411010742 0.932516755257684
16.9620513916015 0.932978969262769
17.7781581878662 0.933441183267853
18.0721282958984 0.933903397272937
18.3017253875732 0.934365611278022
18.5410976409912 0.934827825283106
18.7005996704101 0.93529003928819
19.4489955902099 0.935752253293275
19.700288772583 0.936214467298359
19.9429988861084 0.936676681303444
20.4052925109863 0.937138895308528
21.0773944854736 0.937601109313612
21.3632583618164 0.938063323318697
21.5644836425781 0.938525537323781
21.7430591583251 0.938987751328865
22.0286846160888 0.93944996533395
23.2629776000976 0.939912179339034
28.9328098297119 0.940374393344118
30.893325805664 0.940836607349203
31.5954685211181 0.941298821354287
32.0079326629638 0.941761035359371
32.5789451599121 0.942223249364456
33.0958366394043 0.94268546336954
33.7066650390625 0.943147677374624
33.801794052124 0.943609891379709
34.8777770996093 0.944072105384793
34.9280834197998 0.944534319389878
35.4626178741455 0.944996533394962
35.6326103210449 0.945458747400046
35.9754562377929 0.945920961405131
36.4665985107421 0.946383175410215
36.6029739379882 0.946845389415299
36.686897277832 0.947307603420384
38.9671325683593 0.947769817425468
40.7497882843017 0.948232031430552
41.3205623626709 0.948694245435637
41.4519309997558 0.949156459440721
41.5205955505371 0.949618673445805
42.1886444091796 0.950311994453432
42.3412322998046 0.950774208458516
42.7289009094238 0.951236422463601
43.3526039123535 0.951698636468685
43.9453125 0.952160850473769
44.1005229949951 0.952623064478854
44.5144176483154 0.953085278483938
45.1416969299316 0.953547492489022
45.7599163055419 0.954009706494107
46.4513301849365 0.954471920499191
47.041893005371 0.954934134504275
47.1625328063964 0.95539634850936
48.3639240264892 0.955858562514444
48.5944747924804 0.956320776519529
49.1495132446289 0.956782990524613
49.6268272399902 0.957245204529697
49.8578548431396 0.957707418534782
51.4461994171142 0.958169632539866
52.5736808776855 0.95863184654495
53.4596443176269 0.959094060550035
53.7517070770263 0.960018488560203
53.8504123687744 0.960480702565288
53.9982318878173 0.961174023572914
54.0676116943359 0.961867344580541
55.0067424774169 0.962329558585625
56.1347007751464 0.963022879593252
56.614875793457 0.963716200600878
56.6918849945068 0.964178414605963
56.9195747375488 0.964871735613589
57.2476387023925 0.965333949618673
57.9962730407714 0.965796163623758
58.3281517028808 0.966258377628842
58.9203834533691 0.966720591633927
59.2942237854003 0.967182805639011
60.4684352874755 0.967645019644095
61.0616207122802 0.96810723364918
61.6998672485351 0.968569447654264
62.3834133148193 0.969031661659348
62.5035762786865 0.969493875664433
62.7257823944091 0.969956089669517
63.6272430419921 0.970418303674601
64.1102790832519 0.970880517679686
64.4686222076416 0.97134273168477
64.6564960479736 0.971804945689854
65.1795864105224 0.972729373700023
65.4830932617187 0.973191587705107
65.5937194824218 0.973653801710192
65.6759738922119 0.974116015715276
65.7382011413574 0.974578229720361
66.0169124603271 0.975271550727987
66.1108493804931 0.975964871735614
66.2069320678711 0.976427085740698
66.5853023529052 0.977120406748324
66.6449069976806 0.977582620753409
66.8928623199462 0.978044834758493
66.932201385498 0.978507048763578
67.0268535614013 0.979431476773746
67.0619010925293 0.980124797781373
67.1069622039794 0.980587011786457
67.1694278717041 0.981049225791542
67.3041343688964 0.98197365380171
67.392349243164 0.982435867806795
67.4731731414794 0.982898081811879
67.6145553588867 0.983591402819505
67.7282810211181 0.98405361682459
67.8751468658447 0.984515830829674
68.0241584777832 0.984978044834758
68.1297779083252 0.985671365842385
68.1750774383544 0.986133579847469
68.3016777038574 0.986595793852554
68.5617923736572 0.98728911486018
68.6848163604736 0.988213542870349
68.9840316772461 0.988906863877976
69.0898895263671 0.989600184885602
69.2260265350341 0.990524612895771
71.2358951568603 0.990986826900855
71.7906951904296 0.991449040905939
72.3757743835449 0.991911254911024
73.2624530792236 0.992373468916108
77.4540901184082 0.992835682921193
84.0814113616943 0.993297896926277
86.4975452423095 0.993760110931361
87.0368480682373 0.994222324936446
87.1393680572509 0.994915645944072
87.3124599456787 0.995377859949157
87.6727104187011 0.995840073954241
88.1741046905517 0.996302287959325
88.6242389678955 0.996764501964409
88.7675285339355 0.997226715969494
89.0228748321533 0.997688929974578
89.4393920898437 0.998151143979663
92.2920703887939 0.998613357984747
93.7743186950683 0.999075571989831
110.482692718506 0.999537785994916
127.531051635742 1


==> figures/networked_snr_cdf_delays/fig-006_reduced.dat <==
3.0674934387207 0.000230786983614124
3.1409263610839 0.000923147934456497
3.1859874725341 0.00161550888529887
3.2196044921875 0.00207708285252712
3.2460689544677 0.00276944380336949
3.2854080200195 0.00346180475421186
3.3347606658935 0.00438495268866836
3.41796875 0.0057696745903531
3.4630298614501 0.0066928225248096
3.5033226013183 0.00715439649203785
3.5393238067626 0.00784675744288022
3.5898685455322 0.00830833141010847
3.6711692810058 0.00900069236095084
3.7035942077636 0.00946226632817909
3.7410259246826 0.0101546272790215
3.7930011749267 0.0108469882298638
3.8208961486816 0.0124624971151627
3.8511753082275 0.012924071082391
3.8869380950927 0.0133856450496192
3.9167404174804 0.0147703669513039
3.9432048797607 0.0154627279021463
3.9784908294677 0.0166166628202169
4.065990447998 0.0173090237710593
4.1480064392089 0.0177705977382876
4.176378250122 0.0189245326563582
4.216194152832 0.0198476805908147
4.2662620544433 0.0210016155088853
4.3108463287353 0.0221555504269559
4.3425559997558 0.0233094853450265
4.3814182281494 0.024232633279483
4.4348239898681 0.0258481421647819
4.4684410095214 0.0267712900992384
4.5070648193359 0.0276944380336949
4.5912265777587 0.0283867989845373
4.6241283416748 0.0288483729517655
4.6498775482177 0.0295407339026079
4.723310470581 0.0302330948534503
4.7662258148193 0.0311562427879068
4.8029422760009 0.0323101777059774
4.8456192016601 0.0330025386568198
4.8737525939941 0.0343872605585045
4.9002170562744 0.0355411954765751
4.9216747283935 0.0366951303946457
4.9445629119873 0.0385414262635587
4.9729347229003 0.0403877221324717
4.9970149993896 0.0417724440341565
5.0461292266845 0.0424648049849988
5.0876140594482 0.0429263789522271
5.1703453063964 0.0436187399030695
5.211591720581 0.0443111008539118
5.2423477172851 0.0454650357719825
5.2869319915771 0.0461573967228248
5.3229331970214 0.0468497576736672
5.3598880767822 0.0484652665589661
5.3844451904296 0.0498499884606508
5.4073333740234 0.0514654973459497
5.4278373718261 0.0528502192476344
5.4521560668945 0.0551580890837757
5.4872035980224 0.0574659589199169
5.5112838745117 0.0590814678052158
5.5370330810546 0.0604661897069005
5.5642127990722 0.0616201246249711
5.6216716766357 0.0630048465266559
5.6593418121337 0.0636972074774983
5.6915283203125 0.0646203554119548
5.7377815246582 0.0653127163627971
5.7969093322753 0.0660050773136395
5.8374404907226 0.0666974382644819
5.861759185791 0.0683129471497808
5.8872699737548 0.068774521117009
5.9289932250976 0.070620816985922
5.9516429901123 0.0722363258712209
5.9738159179687 0.0754673436418186
5.9998035430908 0.0775444264943457
6.0207843780517 0.0793907223632587
6.0510635375976 0.0803138702977152
6.0882568359375 0.0823909531502423
6.1316490173339 0.0830833141010847
6.1538219451904 0.0844680360027694
6.2446594238281 0.0851603969536118
6.2973499298095 0.0860835448880683
6.3328742980957 0.0867759058389107
6.4218044281005 0.0874682667897531
6.4516067504882 0.0881606277405954
6.4749717712402 0.0895453496422802
6.4992904663085 0.091160858527579
6.5224170684814 0.0925455804292638
6.5462589263916 0.0941610893145627
6.5762996673583 0.0955458112162474
6.6008567810058 0.0976228940687745
6.6239833831787 0.0987768289868451
6.6521167755126 0.0996999769213016
6.7217350006103 0.100623124855758
6.7486763000488 0.101546272790215
6.7908763885498 0.102238633741057
6.8216323852539 0.103161781675514
6.8707466125488 0.103623355642742
6.9060325622558 0.104315716593584
6.9713592529296 0.104777290560812
6.9925785064697 0.105700438495269
7.0230960845947 0.10800830833141
7.0569515228271 0.109854604200323
7.0888996124267 0.111239326102008
7.1239471435546 0.112162474036464
7.1513652801513 0.113085621970921
7.2197914123535 0.113777982921763
7.2441101074218 0.114470343872606
7.3020458221435 0.114931917839834
7.399559020996 0.115393491807062
7.4803829193115 0.116778213708747
7.5273513793945 0.117470574659589
7.5631141662597 0.11862450957766
7.5838565826416 0.120470805446573
7.6043605804443 0.121855527348258
7.6308250427246 0.124163397184399
7.6560974121093 0.125778906069698
7.7035427093505 0.127394414954997
7.7483654022216 0.128086775905839
7.8184604644775 0.12924071082391
7.8785419464111 0.129702284791138
7.9615116119384 0.130856219709208
7.9917907714843 0.131548580660051
8.0118179321289 0.132933302561736
8.0387592315673 0.133856450496192
8.0680847167968 0.134548811447034
8.094310760498 0.136856681283176
8.1210136413574 0.138702977152089
8.1555843353271 0.139856912070159
8.1822872161865 0.14101084698823
8.2051753997802 0.143318716824371
8.2266330718994 0.144472651742442
8.2674026489257 0.145165012693284
8.3460807800292 0.146318947611355
8.4068775177001 0.147011308562197
8.4381103515625 0.147703669513039
8.4891319274902 0.148626817447496
8.5198879241943 0.149549965381952
8.5539817810058 0.150242326332795
8.5878372192382 0.151165474267251
8.6169242858886 0.153011770136164
8.6519718170166 0.154396492037849
8.6762905120849 0.157165935841219
8.6987018585205 0.15947380567736
8.7208747863769 0.16062774059543
8.7442398071289 0.161781675513501
8.7952613830566 0.162935610431572
8.8167190551757 0.1633971843988
8.9547634124755 0.164089545349642
9.0167522430419 0.164781906300485
9.047508239746 0.166628202169398
9.0689659118652 0.168243711054697
9.0937614440917 0.17009000692361
9.1221332550048 0.17124394184168
9.1454982757568 0.173321024694207
9.1686248779296 0.176782829448419
9.1917514801025 0.179552273251789
9.2155933380126 0.18186014308793
9.2389583587646 0.185091160858528
9.2599391937255 0.188783752596354
9.3026161193847 0.191091622432495
9.3259811401367 0.192937918301408
9.3746185302734 0.195245788137549
9.4075202941894 0.196168936072006
9.4428062438964 0.197784444957304
9.4683170318603 0.199630740826217
9.5016956329345 0.201015462727902
9.5276832580566 0.202400184629587
9.5489025115966 0.204938841449342
9.5691680908203 0.208400646203554
9.5934867858886 0.212554811908608
9.6206665039062 0.215785829679206
9.6442699432373 0.221093930302331
9.6659660339355 0.224094161089315
9.6886157989501 0.23055619663051
9.7088813781738 0.235171936302793
9.7312927246093 0.240941610893146
9.7510814666748 0.247403646434341
9.7730159759521 0.252480960073852
9.7935199737548 0.257096699746134
9.8145008087158 0.260096930533118
9.8435878753662 0.262635587352873
9.8726749420166 0.266558966074313
9.8950862884521 0.270482344795754
9.916067123413 0.275098084468036
9.9399089813232 0.278329102238634
9.9620819091796 0.279944611123933
9.9823474884033 0.282714054927302
10.0040435791015 0.286406646665128
10.0328922271728 0.288022155550427
10.0564956665039 0.28986845141934
10.0798606872558 0.291714747288253
10.1001262664794 0.293330256173552
10.1275444030761 0.296792060927764
10.1549625396728 0.299330717747519
10.1816654205322 0.30048465266559
10.2102756500244 0.303715670436187
10.2348327636718 0.305331179321486
10.2572441101074 0.308792984075698
10.2777481079101 0.311562427879068
10.2980136871337 0.314562658666051
10.3199481964111 0.317101315485807
10.3416442871093 0.323332564043388
10.3626251220703 0.330025386568198
10.3814601898193 0.336948996076621
10.4002952575683 0.344795753519501
10.4193687438964 0.352411723978768
10.4384422302246 0.360027694438034
10.4594230651855 0.3676436648973
10.4792118072509 0.374105700438495
10.4994773864746 0.378029079159935
10.5233192443847 0.382875605815832
10.5447769165039 0.3872605585045
10.5681419372558 0.39003000230787
10.5910301208496 0.391876298176783
10.6136798858642 0.393491807062082
10.6358528137207 0.395799676898223
10.6680393218994 0.398569120701592
10.6892585754394 0.399723055619663
10.7131004333496 0.40180013847219
10.740041732788 0.40456958227556
10.7672214508056 0.408723747980614
10.7893943786621 0.409877682898685
10.8153820037841 0.413108700669282
10.838508605957 0.415416570505424
10.8616352081298 0.421186245095777
10.8833312988281 0.426725132702516
10.9031200408935 0.43203323332564
10.9233856201171 0.436648972997923
10.9419822692871 0.444495730440803
10.9620094299316 0.449573044080314
10.9815597534179 0.457650588506808
11.0018253326416 0.464343411031618
11.021614074707 0.469882298638357
11.040449142456 0.477959843064851
11.0602378845214 0.485345026540503
11.0800266265869 0.492268636048927
11.1007690429687 0.497576736672052
11.1215114593505 0.502654050311562
11.1410617828369 0.508423724901916
11.1639499664306 0.512347103623356
11.1842155456542 0.516732056312024
11.2090110778808 0.520655435033464
11.2421512603759 0.523886452804062
11.2645626068115 0.52711747057466
11.29150390625 0.527809831525502
11.3143920898437 0.529425340410801
11.3365650177001 0.530579275328872
11.3611221313476 0.531733210246942
11.3875865936279 0.533810293099469
11.409044265747 0.535887375951996
11.4307403564453 0.537272097853681
11.45601272583 0.540503115624279
11.4765167236328 0.543041772444034
11.4994049072265 0.546272790214632
11.5196704864501 0.550888529886914
11.5413665771484 0.555504269559197
11.561632156372 0.560120009231479
11.5811824798583 0.566582044772675
11.6009712219238 0.572813293330256
11.620283126831 0.578352180936995
11.6405487060546 0.584352642510962
11.6591453552246 0.591968612970229
11.67893409729 0.600046157396723
11.6984844207763 0.606969766905147
11.7204189300537 0.611816293561043
11.7440223693847 0.61389337641357
11.7664337158203 0.617585968151396
11.7914676666259 0.621278559889222
11.8119716644287 0.623124855758135
11.8322372436523 0.625894299561505
11.8553638458251 0.627509808446804
11.876106262207 0.62843295638126
11.8961334228515 0.630510039233787
11.9178295135498 0.633279483037157
11.9428634643554 0.634664204938841
11.9645595550537 0.639510731594738
11.9893550872802 0.641587814447265
12.0129585266113 0.64412647126702
12.0360851287841 0.64689591507039
12.0561122894287 0.65081929379183
12.0759010314941 0.656127394414955
12.0959281921386 0.662820216939765
12.115478515625 0.668359104546504
12.1371746063232 0.673897992153243
12.1562480926513 0.680590814678052
12.1753215789794 0.68774521117009
12.1963024139404 0.693976459727671
12.216567993164 0.700900069236095
12.237548828125 0.70620816985922
12.2573375701904 0.709439187629818
12.2797489166259 0.713593353334872
12.3014450073242 0.71797830602354
12.3224258422851 0.720516962843296
12.3457908630371 0.72190168474498
12.3698711395263 0.723978767597507
12.4130249023437 0.725594276482806
12.4363899230957 0.727902146318948
12.4580860137939 0.730210016155089
12.4893188476562 0.731594738056774
12.5157833099365 0.733441033925687
12.5372409820556 0.736210477729056
12.5596523284912 0.738979921532426
12.5839710235595 0.743595661204708
12.6035213470458 0.748211400876991
12.6233100891113 0.753519501500115
12.6442909240722 0.75882760212324
12.6650333404541 0.764366489729979
12.6848220825195 0.770828525271175
12.7038955688476 0.778675282714055
12.7232074737548 0.784906531271636
12.7456188201904 0.791599353796446
12.768268585205 0.796445880452342
12.791633605957 0.800600046157397
12.8118991851806 0.803369489960766
12.8333568572998 0.806600507731364
12.8536224365234 0.808446803600277
12.8765106201171 0.810523886452804
12.8965377807617 0.812370182321717
12.9196643829345 0.815831987075929
12.9470825195312 0.818370643895684
12.9728317260742 0.821140087699054
12.993574142456 0.824140318486037
13.0190849304199 0.826448188322179
13.0422115325927 0.829679206092776
13.0681991577148 0.833833371797831
13.0906105041503 0.839603046388184
13.1170749664306 0.843987999076852
13.1366252899169 0.849526886683591
13.1573677062988 0.854604200323102
13.1776332855224 0.862220170782368
13.197898864746 0.867989845372721
13.2191181182861 0.874913454881145
13.2403373718261 0.878836833602585
13.2644176483154 0.882760212324025
13.2863521575927 0.88529886914378
13.3099555969238 0.888991460881606
13.3321285247802 0.891530117701362
13.355016708374 0.894299561504731
13.3826732635498 0.895684283406416
13.40913772583 0.897069005308101
13.4344100952148 0.898453727209785
13.4737491607666 0.899607662127856
13.4992599487304 0.900530810062313
13.5495662689208 0.901223171013155
13.5939121246337 0.902146318947611
13.6928558349609 0.902838679898454
13.7331485748291 0.903531040849296
13.7736797332763 0.904684975767367
13.8328075408935 0.905146549734595
13.8750076293945 0.905838910685437
13.9689445495605 0.90653127163628
14.0132904052734 0.907223632587122
14.0488147735595 0.90768520655435
14.2843723297119 0.908377567505193
14.3129825592041 0.909069928456035
14.3890380859375 0.909762289406877
14.512300491333 0.910685437341334
14.5885944366455 0.91160858527579
14.7209167480468 0.912300946226633
14.7674083709716 0.912762520193861
14.890432357788 0.913224094161089
15.0346755981445 0.913685668128318
15.0737762451171 0.91437802907916
15.2184963226318 0.914839603046388
15.2957439422607 0.915301177013616
15.4376029968261 0.915762750980845
15.4793262481689 0.916224324948073
15.6252384185791 0.916685898915301
15.7647132873535 0.917147472882529
15.9926414489746 0.917609046849758
16.2684917449951 0.918070620816986
16.3166522979736 0.918762981767828
16.3860321044921 0.919224555735057
16.5612697601318 0.919686129702285
16.8638229370117 0.920147703669513
16.9401168823242 0.920609277636741
17.0273780822753 0.92107085160397
17.1806812286376 0.921532425571198
17.5075531005859 0.92222478652204
18.139362335205 0.922686360489268
18.3491706848144 0.923147934456497
18.970251083374 0.923609508423725
19.1423892974853 0.924071082390953
19.3073749542236 0.924532656358181
19.8011398315429 0.92499423032541
20.8461284637451 0.925455804292638
21.3034152984619 0.925917378259866
21.6093063354492 0.926609739210709
21.8610763549804 0.927071313177937
21.9471454620361 0.927532887145165
22.0537185668945 0.927994461112393
22.1612453460693 0.928686822063236
22.8097438812255 0.929148396030464
23.9715576171875 0.929609969997692
24.1777896881103 0.93007154396492
25.2506732940673 0.930533117932149
26.1421203613281 0.930994691899377
28.6064147949218 0.931456265866605
30.3056240081787 0.931917839833833
31.1899185180664 0.932379413801062
31.8377017974853 0.93284098776829
31.9328308105468 0.933302561735518
32.0210456848144 0.933764135702746
32.9909324645996 0.934225709669975
33.3003997802734 0.934687283637203
33.766746520996 0.935148857604431
34.2319011688232 0.935610431571659
34.4748497009277 0.936072005538888
34.6078872680664 0.936533579506116
35.0515842437744 0.936995153473344
35.1872444152832 0.937456727440572
35.5782508850097 0.937918301407801
36.0569953918457 0.938379875375029
36.4444255828857 0.939072236325871
36.6315841674804 0.939764597276714
36.7717742919921 0.940226171243942
39.5832061767578 0.940918532194784
40.7009124755859 0.941380106162013
41.2297248840332 0.941841680129241
41.5828227996826 0.942534041080083
41.6769981384277 0.942995615047311
42.820930480957 0.94345718901454
42.9520606994628 0.943918762981768
43.0274009704589 0.944380336948996
43.3573722839355 0.944841910916224
43.5938835144043 0.945303484883453
43.7278747558593 0.945765058850681
44.1854000091552 0.946226632817909
44.6746349334716 0.946688206785137
45.0785160064697 0.947149780752366
47.9843616485595 0.947611354719594
48.624038696289 0.948072928686822
48.7256050109863 0.94853450265405
49.4894981384277 0.948996076621279
50.0614643096923 0.949457650588507
50.4977703094482 0.949919224555735
50.8532524108886 0.950380798522963
51.5031814575195 0.950842372490192
51.5897274017334 0.95130394645742
52.1938800811767 0.951765520424648
52.3762702941894 0.952227094391876
52.7102947235107 0.952688668359105
52.8573989868164 0.953381029309947
53.3645153045654 0.953842603277175
54.2235374450683 0.954304177244403
54.9850463867187 0.954765751211632
55.9406280517578 0.95522732517886
56.2727451324462 0.955688899146088
56.6484928131103 0.956150473113316
56.7741394042968 0.956612047080545
57.0483207702636 0.957073621047773
57.0976734161376 0.957765981998615
57.1508407592773 0.958689129933072
57.225227355957 0.9591507039003
57.6584339141845 0.959612277867528
57.8353404998779 0.960073851834756
58.1867694854736 0.960535425801985
59.6201419830322 0.960996999769213
60.3318214416503 0.961458573736441
60.5669021606445 0.96192014770367
61.8596076965332 0.962381721670898
62.5536441802978 0.962843295638126
63.1947517395019 0.963304869605354
63.5910034179687 0.963766443572582
64.0180110931396 0.964228017539811
64.2707347869873 0.964689591507039
64.8059844970703 0.965151165474267
65.4771327972412 0.965612739441496
65.59419631958 0.966074313408724
65.6392574310302 0.966535887375952
65.7341480255127 0.967228248326794
65.9050941467285 0.967689822294023
66.0734176635742 0.968151396261251
66.2434101104736 0.968612970228479
66.2877559661865 0.969305331179321
66.3995742797851 0.96976690514655
66.5504932403564 0.970690053081006
66.7243003845214 0.971843987999077
66.7574405670166 0.972305561966305
66.8911933898925 0.972997922917147
66.9498443603515 0.973459496884376
67.021369934082 0.974151857835218
67.0650005340576 0.97484421878606
67.1460628509521 0.975536579736903
67.3229694366455 0.975998153704131
67.5187110900878 0.976459727671359
67.5747394561767 0.976921301638588
67.6219463348388 0.97761366258943
67.9888725280761 0.978306023540272
68.115234375 0.979229171474729
68.1960582733154 0.979921532425571
68.6202049255371 0.980613893376414
68.7134265899658 0.981075467343642
68.7403678894043 0.98153704131087
68.962812423706 0.981998615278098
69.1452026367187 0.982460189245327
69.3714618682861 0.983152550196169
69.4754123687744 0.983614124163397
69.953441619873 0.984075698130625
70.2638626098632 0.984537272097854
70.4693794250488 0.984998846065082
70.8577632904052 0.98546042003231
71.0561275482177 0.985921993999538
71.9645023345947 0.986383567966767
72.1926689147949 0.986845141933995
73.1098651885986 0.987306715901223
73.305606842041 0.987768289868451
75.68359375 0.98822986383568
81.2258720397949 0.988691437802908
83.1606388092041 0.989153011770136
85.1752758026123 0.989614585737364
85.6835842132568 0.990076159704593
85.8213901519775 0.990537733671821
86.3659381866455 0.990999307639049
86.8735313415527 0.991460881606277
86.9414806365966 0.991922455573506
87.1474742889404 0.992384029540734
88.2861614227294 0.992845603507962
88.9241695404052 0.99330717747519
89.2736911773681 0.993768751442419
89.6871089935302 0.994461112393261
91.0191535949707 0.994922686360489
91.2311077117919 0.995384260327718
92.1571254730224 0.995845834294946
92.2751426696777 0.996307408262174
94.5072174072265 0.996768982229402
96.7273712158203 0.99723055619663
106.515884399414 0.997692130163859
107.02633857727 0.998153704131087
110.959053039551 0.998615278098315
125.710248947143 0.999076852065544
131.731510162353 0.999538426032772
147.853851318359 1


==> figures/networked_snr_cdf_delays/fig-007_reduced.dat <==
2.9830932617187 0.00046882325363338
3.1545162200927 0.00093764650726676
3.2052993774414 0.00164088138771683
3.2386779785156 0.00304735114861697
3.2715797424316 0.00375058602906704
3.3037662506103 0.0046882325363338
3.3304691314697 0.00656352555086732
3.3557415008544 0.00750117205813408
3.4010410308837 0.00867323019221753
3.4294128417968 0.00914205344585091
3.4632682800292 0.00961087669948429
3.5102367401123 0.0100796999531177
3.5784244537353 0.0105485232067511
3.6377906799316 0.0112517580872011
3.6666393280029 0.0126582278481013
3.7064552307128 0.0133614627285513
3.730297088623 0.0138302859821847
3.7722587585449 0.0145335208626348
3.8123130798339 0.0159399906235349
3.8466453552246 0.0178152836380684
3.8824081420898 0.0187529301453352
3.9210319519042 0.0206282231598687
3.9756298065185 0.0210970464135021
4.0392875671386 0.0215658696671355
4.1100978851318 0.0222691045475856
4.1441917419433 0.0229723394280356
4.1747093200683 0.0236755743084857
4.2107105255126 0.0241443975621191
4.246711730957 0.0246132208157525
4.3075084686279 0.0255508673230192
4.3354034423828 0.026488513830286
4.364013671875 0.0269573370839194
4.3864250183105 0.0290670417252696
4.4152736663818 0.0300046882325363
4.4374465942382 0.0318799812470699
4.486083984375 0.0330520393811533
4.5423507690429 0.0335208626347867
4.5931339263916 0.0339896858884201
4.6422481536865 0.0346929207688701
4.7543048858642 0.0351617440225035
4.812479019165 0.0365682137834037
4.8427581787109 0.0375058602906704
4.873514175415 0.0396155649320206
4.9061775207519 0.0412564463197375
4.9312114715576 0.0433661509610877
4.96506690979 0.0457102672292546
4.9877166748046 0.0471167369901547
5.0299167633056 0.0478199718706048
5.0961971282958 0.0485232067510548
5.1484107971191 0.0492264416315049
5.2576065063476 0.0496952648851383
5.2952766418457 0.0506329113924051
5.3188800811767 0.0513361462728551
5.3529739379882 0.0522737927801219
5.3927898406982 0.0532114392873887
5.4233074188232 0.0555555555555556
5.4531097412109 0.0574308485700891
5.4752826690673 0.0590717299578059
5.51438331604 0.0614158462259728
5.5470466613769 0.0623534927332396
5.6037902832031 0.0630567276136896
5.6393146514892 0.0642287857477731
5.7089328765869 0.0651664322550398
5.7480335235595 0.0658696671354899
5.7916641235351 0.0670417252695734
5.8434009552001 0.0675105485232067
5.8867931365966 0.0689170182841069
5.9168338775634 0.070323488045007
5.9456825256347 0.0712611345522738
5.9854984283447 0.0726676043131739
6.0079097747802 0.0745428973277075
6.0422420501708 0.0761837787154243
6.0658454895019 0.0780590717299578
6.087303161621 0.0789967182372246
6.2041282653808 0.0799343647444913
6.2711238861083 0.0804031879981247
6.3121318817138 0.0811064228785748
6.3390731811523 0.0825128926394749
6.3755512237548 0.083216127519925
6.415843963623 0.0846225972808251
6.4589977264404 0.086263478668542
6.4847469329833 0.086966713548992
6.5128803253173 0.0886075949367089
6.5343379974365 0.0904828879512424
6.5572261810302 0.0914205344585091
6.587266921997 0.093764650726676
6.6111087799072 0.0949367088607595
6.6554546356201 0.0954055321143929
6.6888332366943 0.0963431786216596
6.732702255249 0.0972808251289264
6.7768096923828 0.0986872948898265
6.8304538726806 0.0991561181434599
6.8621635437011 0.100093764650727
6.9200992584228 0.101031411157993
6.976842880249 0.102203469292077
7.0164203643798 0.103844350679794
7.0462226867675 0.106188466947961
7.0781707763671 0.107360525082044
7.1077346801757 0.108532583216128
7.1384906768798 0.109470229723394
7.1642398834228 0.110407876230661
7.2307586669921 0.111345522737928
7.2836875915527 0.111814345991561
7.3878765106201 0.112517580872011
7.4343681335449 0.112986404125645
7.4610710144042 0.113689639006095
7.544994354248 0.114158462259728
7.5678825378417 0.116033755274262
7.5922012329101 0.119549929676512
7.6344013214111 0.121425222691045
7.6715946197509 0.122128457571496
7.7261924743652 0.122831692451946
7.7762603759765 0.124003750586029
7.8599452972412 0.124472573839662
7.962942123413 0.125644631973746
8.0158710479736 0.126113455227379
8.0466270446777 0.127285513361463
8.0733299255371 0.128691983122363
8.1024169921875 0.130801687763713
8.1250667572021 0.132676980778247
8.150577545166 0.134786685419597
8.1772804260253 0.136896390060947
8.2027912139892 0.139709329582747
8.2268714904785 0.140881387716831
8.2476139068603 0.141350210970464
8.2902908325195 0.142053445850914
8.3458423614501 0.142522269104548
8.4216594696044 0.143225503984998
8.4562301635742 0.144866385372714
8.4846019744873 0.145804031879981
8.5389614105224 0.146976090014065
8.575439453125 0.148148148148148
8.6016654968261 0.149554617909048
8.624792098999 0.150726676043132
8.6476802825927 0.153305203938115
8.6700916290283 0.156352555086732
8.6963176727294 0.159634317862166
8.7201595306396 0.161275199249883
8.7535381317138 0.1629160806376
8.7838172912597 0.163853727144866
8.8264942169189 0.1643225503985
8.923053741455 0.165494608532583
8.9688301086425 0.166666666666667
9.0057849884033 0.168073136427567
9.0303421020507 0.16924519456165
9.0649127960205 0.17065166432255
9.1104507446289 0.172292545710267
9.1352462768554 0.175339896858884
9.1602802276611 0.177684013127051
9.1853141784667 0.181434599156118
9.2091560363769 0.185888420065635
9.2353820800781 0.188935771214252
9.2573165893554 0.191045475855602
9.2799663543701 0.194561650257853
9.3080997467041 0.195968120018753
9.331464767456 0.19690576652602
9.3531608581542 0.19831223628692
9.3834400177001 0.19971870604782
9.4168186187744 0.200656352555087
9.4401836395263 0.202766057196437
9.4640254974365 0.205110173464604
9.4861984252929 0.207688701359587
9.5117092132568 0.209563994374121
9.5372200012207 0.210970464135021
9.5579624176025 0.214721050164088
9.5808506011962 0.217768401312705
9.6011161804199 0.221753398968589
9.6230506896972 0.226207219878106
9.6442699432373 0.23230192217534
9.6652507781982 0.23511486169714
9.6850395202636 0.240271917487107
9.7062587738037 0.246835443037975
9.7262859344482 0.252695733708392
9.7472667694091 0.257618377871542
9.7663402557373 0.265353961556493
9.7899436950683 0.26980778246601
9.8123550415039 0.274496015002344
9.8345279693603 0.278715424285045
9.8567008972167 0.283872480075012
9.8791122436523 0.288560712611346
9.8986625671386 0.293952180028129
9.9236965179443 0.297233942803563
9.9458694458007 0.301453352086264
9.9692344665527 0.305438349742147
9.9961757659912 0.307079231129864
10.0185871124267 0.309657759024848
10.042667388916 0.311767463666198
10.0667476654052 0.314345991561181
10.0913047790527 0.316221284575715
10.1130008697509 0.318565400843882
10.1408958435058 0.321847163619316
10.1656913757324 0.324425691514299
10.1897716522216 0.327238631036099
10.2124214172363 0.32934833567745
10.232925415039 0.331223628691983
10.25390625 0.33356774496015
10.2858543395996 0.3356774496015
10.3068351745605 0.338490389123301
10.3280544281005 0.341068917018284
10.3516578674316 0.344350679793718
10.3743076324462 0.349507735583685
10.3981494903564 0.354195968120019
10.41841506958 0.359118612283169
10.4448795318603 0.36333802156587
10.4651451110839 0.368729488982654
10.4873180389404 0.375058602906704
10.5071067810058 0.380450070323488
10.528564453125 0.385372714486639
10.5481147766113 0.390764181903422
10.5707645416259 0.39592123769339
10.5903148651123 0.400609470229723
10.6124877929687 0.406000937646507
10.634422302246 0.409048288795124
10.6573104858398 0.413267698077825
10.6780529022216 0.416549460853258
10.7007026672363 0.420065635255509
10.7314586639404 0.423112986404126
10.7576847076416 0.424988279418659
10.7791423797607 0.427097984060009
10.8046531677246 0.42991092358181
10.8273029327392 0.432255039849977
10.8516216278076 0.434364744491327
10.8752250671386 0.437880918893577
10.8957290649414 0.440693858415377
10.9162330627441 0.445382090951711
10.9379291534423 0.452648851383029
10.9610557556152 0.457337083919362
10.9832286834716 0.46249413970933
11.0032558441162 0.469760900140647
11.0220909118652 0.476558837318331
11.0418796539306 0.483356774496015
11.0621452331542 0.488513830285982
11.082649230957 0.493905297702766
11.1021995544433 0.501875293014533
11.1217498779296 0.508673230192218
11.143684387207 0.512189404594468
11.1665725708007 0.516174402250352
11.1918449401855 0.520159399906235
11.2173557281494 0.522972339428036
11.2395286560058 0.525316455696203
11.2645626068115 0.527191748710736
11.2867355346679 0.530707923112986
11.3162994384765 0.533052039381153
11.3379955291748 0.534458509142053
11.3604068756103 0.53539615564932
11.3880634307861 0.53750586029067
11.4123821258544 0.539615564932021
11.4355087280273 0.542662916080638
11.4562511444091 0.546179090482888
11.4781856536865 0.550164088138772
11.5020275115966 0.554383497421472
11.5237236022949 0.561181434599156
11.5473270416259 0.56657290201594
11.5671157836914 0.57149554617909
11.5869045257568 0.577355836849508
11.6093158721923 0.583216127519925
11.6291046142578 0.590014064697609
11.6496086120605 0.596577590248476
11.6693973541259 0.60267229254571
11.6896629333496 0.607126113455227
11.7104053497314 0.610642287857478
11.7342472076416 0.613689639006095
11.7576122283935 0.616502578527895
11.7833614349365 0.620253164556962
11.8045806884765 0.622597280825129
11.8324756622314 0.623769338959212
11.8575096130371 0.625175808720112
11.8811130523681 0.627285513361463
11.9071006774902 0.62962962962963
11.934757232666 0.631973745897797
11.9600296020507 0.63525550867323
11.9826793670654 0.637834036568214
12.0031833648681 0.641115799343647
12.0255947113037 0.643928738865448
12.0480060577392 0.647210501640881
12.0697021484375 0.652133145804032
12.089729309082 0.659165494608533
12.1119022369384 0.665494608532583
12.1331214904785 0.670182841068917
12.153148651123 0.676746366619784
12.1734142303466 0.683544303797468
12.1939182281494 0.689404594467886
12.2144222259521 0.693624003750586
12.2361183166503 0.69901547116737
12.2570991516113 0.703000468823254
12.2790336608886 0.706985466479137
12.3031139373779 0.709329582747304
12.3250484466552 0.710736052508204
12.3519897460937 0.712376933895921
12.3729705810546 0.714017815283638
12.394905090332 0.715893108298172
12.4199390411376 0.718002812939522
12.4444961547851 0.719409282700422
12.4726295471191 0.721284575714955
12.4986171722412 0.722691045475856
12.5210285186767 0.724800750117206
12.5536918640136 0.727613689639006
12.5744342803955 0.73089545241444
12.5946998596191 0.73511486169714
12.6149654388427 0.740271917487107
12.6357078552246 0.744960150023441
12.6564502716064 0.750586029067042
12.6760005950927 0.755743084857009
12.6984119415283 0.760431317393343
12.7172470092773 0.767229254571027
12.7391815185546 0.773558368495077
12.7627849578857 0.779418659165495
12.7828121185302 0.784106891701828
12.8028392791748 0.786685419596812
12.8290653228759 0.789967182372246
12.850284576416 0.792076887013596
12.8722190856933 0.794889826535396
12.8965377807617 0.79676511954993
12.9172801971435 0.799343647444913
12.939453125 0.80309423347398
12.9652023315429 0.805907172995781
12.991189956665 0.808720112517581
13.0126476287841 0.811064228785748
13.0379199981689 0.813877168307548
13.0624771118164 0.816221284575715
13.0860805511474 0.819971870604782
13.1068229675292 0.824660103141116
13.1304264068603 0.83075480543835
13.1521224975585 0.834036568213783
13.1728649139404 0.838724800750117
13.193130493164 0.844819503047351
13.214111328125 0.850679793717768
13.2355690002441 0.856305672761369
13.2560729980468 0.860290670417253
13.2770538330078 0.862869198312236
13.2994651794433 0.866385372714487
13.3242607116699 0.868729488982654
13.3447647094726 0.872480075011721
13.3802890777587 0.874589779653071
13.4134292602539 0.876699484294421
13.4661197662353 0.878340365682138
13.4906768798828 0.879512423816221
13.517141342163 0.880215658696671
13.538122177124 0.881622128457571
13.5979652404785 0.882794186591655
13.6940479278564 0.883263009845288
13.7443542480468 0.884200656352555
13.7832164764404 0.884669479606188
13.8306617736816 0.885841537740272
13.8742923736572 0.886310360993905
13.9346122741699 0.886779184247539
13.9713287353515 0.887248007501172
14.0225887298583 0.887716830754805
14.0535831451416 0.888888888888889
14.1007900238037 0.889357712142522
14.1561031341552 0.890060947022972
14.1859054565429 0.890764181903422
14.24241065979 0.891233005157056
14.310598373413 0.891701828410689
14.3444538116455 0.892405063291139
14.397382736206 0.892873886544773
14.4515037536621 0.893342709798406
14.5137310028076 0.893811533052039
14.5773887634277 0.894514767932489
14.6577358245849 0.89521800281294
14.6853923797607 0.896155649320206
14.7402286529541 0.896858884200656
14.972448348999 0.89732770745429
15.1216983795166 0.897796530707923
15.2180194854736 0.898499765588373
15.2709484100341 0.898968588842007
15.3803825378417 0.89943741209564
15.4862403869628 0.899906235349273
15.5456066131591 0.900609470229723
15.9170627593994 0.901078293483357
15.9993171691894 0.90154711673699
16.3788795471191 0.902015939990624
16.6547298431396 0.902719174871074
16.7794227600097 0.903187998124707
16.9658660888671 0.90365682137834
17.0602798461914 0.904125644631974
17.4236297607421 0.904594467885607
17.6024436950683 0.905063291139241
17.787218093872 0.905532114392874
18.240213394165 0.906000937646507
18.3498859405517 0.906469760900141
18.4864997863769 0.906938584153774
18.540620803833 0.907407407407407
18.7034606933593 0.907876230661041
18.8808441162109 0.908345053914674
19.1209316253662 0.908813877168308
19.2751884460449 0.909282700421941
19.4442272186279 0.909751523675574
19.6554660797119 0.910220346929208
20.1573371887207 0.910923581809658
20.5476284027099 0.911392405063291
21.4607715606689 0.911861228316925
22.1273899078369 0.912330051570558
22.1848487854003 0.912798874824191
22.3252773284912 0.913267698077825
23.0743885040283 0.913736521331458
23.3950614929199 0.914205344585091
24.0833759307861 0.914674167838725
24.3537425994873 0.915142991092358
24.8610973358154 0.915611814345992
25.0985622406005 0.916080637599625
26.3164043426513 0.916549460853258
27.2350311279296 0.917018284106892
28.8364887237548 0.917721518987342
31.5186977386474 0.918190342240975
31.7597389221191 0.918659165494609
31.8331718444824 0.919127988748242
32.4816703796386 0.919596812001875
32.9749584197998 0.920065635255509
33.1394672393798 0.920534458509142
33.7250232696533 0.921003281762775
33.7860584259033 0.921706516643225
34.2218875885009 0.922175339896859
34.4657897949218 0.922644163150492
34.5599651336669 0.923112986404126
34.9061489105224 0.923581809657759
35.074234008789 0.924050632911392
35.1336002349853 0.924519456165026
35.2587699890136 0.924988279418659
35.4552268981933 0.925457102672293
35.9683036804199 0.925925925925926
36.1127853393554 0.926629160806376
36.7617607116699 0.927097984060009
37.3942852020263 0.927566807313643
38.8789176940918 0.928035630567276
39.1123294830322 0.92850445382091
39.89839553833 0.929442100328176
40.1177406311035 0.92991092358181
40.3738021850585 0.930379746835443
40.980577468872 0.930848570089076
41.3088798522949 0.93131739334271
41.5070056915283 0.931786216596343
41.9807434082031 0.932489451476793
42.3405170440673 0.933192686357243
43.1141853332519 0.933661509610877
43.4415340423584 0.93413033286451
43.6568260192871 0.934599156118143
43.8518524169921 0.935067979371777
44.0561771392822 0.93553680262541
44.1663265228271 0.93624003750586
44.4221496582031 0.936708860759494
44.7235107421875 0.937177684013127
45.0341701507568 0.93764650726676
45.283555984497 0.938115330520394
45.3877449035644 0.938584153774027
45.7484722137451 0.939052977027661
46.7650890350341 0.939521800281294
47.8780269622802 0.939990623534927
48.037052154541 0.940459446788561
48.9718914031982 0.940928270042194
49.1805076599121 0.941397093295827
49.9811172485351 0.941865916549461
50.0862598419189 0.942334739803094
50.7664680480957 0.942803563056728
51.3598918914794 0.943272386310361
51.6777038574218 0.943741209563994
51.9695281982421 0.944444444444444
52.1974563598632 0.944913267698078
52.377700805664 0.945382090951711
52.8914928436279 0.945850914205345
52.9618263244628 0.946554149085795
53.3745288848876 0.947022972339428
53.5066127777099 0.947491795593061
53.9917945861816 0.948195030473512
54.3980598449707 0.948663853727145
54.4843673706054 0.949367088607595
55.0527572631835 0.949835911861228
55.2468299865722 0.950304735114862
55.5217266082763 0.950773558368495
55.586814880371 0.951242381622128
56.0295581817626 0.951711204875762
56.5207004547119 0.952180028129395
56.6999912261962 0.952648851383029
57.039737701416 0.953117674636662
57.1770668029785 0.953586497890295
57.2061538696289 0.954055321143929
57.6210021972656 0.954524144397562
58.535099029541 0.954992967651195
59.0467453002929 0.955461790904829
59.1685771942138 0.955930614158462
59.8089694976806 0.956399437412096
60.5552196502685 0.956868260665729
61.2421035766601 0.957337083919362
61.7904663085937 0.957805907172996
62.1430873870849 0.958509142053446
62.8845691680908 0.958977965307079
63.1067752838134 0.959681200187529
64.6297931671142 0.960384435067979
65.2740001678466 0.960853258321613
65.5934810638427 0.961322081575246
65.676212310791 0.96179090482888
65.7188892364502 0.96249413970933
65.7546520233154 0.962962962962963
65.7899379730224 0.963666197843413
65.9778118133544 0.964135021097046
66.1349296569824 0.96460384435068
66.2600994110107 0.965072667604313
66.4865970611572 0.965541490857947
66.6036605834961 0.96601031411158
66.7192935943603 0.966479137365213
66.8671131134033 0.966947960618847
66.9035911560058 0.967651195499297
66.9949054718017 0.968588842006563
67.0468807220459 0.969057665260197
67.0902729034423 0.969760900140647
67.1865940093994 0.97022972339428
67.3243999481201 0.970698546647914
67.436933517456 0.971167369901547
67.4941539764404 0.97163619315518
67.5506591796875 0.972105016408814
67.6088333129882 0.973042662916081
68.0265426635742 0.973745897796531
68.0794715881347 0.974214721050164
68.15767288208 0.974683544303797
68.3386325836181 0.975152367557431
68.3968067169189 0.975855602437881
68.5019493103027 0.976324425691514
68.5920715332031 0.977027660571964
68.6788558959961 0.977730895452414
68.7215328216552 0.978434130332865
68.8860416412353 0.978902953586498
69.0054893493652 0.979371776840131
69.0510272979736 0.979840600093765
69.1120624542236 0.980309423347398
69.1542625427246 0.980778246601031
69.2307949066162 0.981247069854665
69.2696571350097 0.981950304735115
69.3762302398681 0.982419127988748
69.8769092559814 0.982887951242382
70.1973438262939 0.983356774496015
71.0797309875488 0.983825597749648
71.2292194366455 0.984294421003282
72.7291107177734 0.984763244256915
73.0719566345214 0.985232067510548
73.2512474060058 0.985700890764182
73.5378265380859 0.986169714017815
76.883316040039 0.986638537271449
77.4884223937988 0.987107360525082
77.7478218078613 0.987576183778715
80.4920196533203 0.988045007032349
82.2224617004394 0.988513830285982
84.8634243011474 0.988982653539616
85.8712196350097 0.989451476793249
86.0598087310791 0.989920300046882
86.4949226379394 0.990389123300516
86.5614414215087 0.990857946554149
86.6761207580566 0.991326769807782
87.1520042419433 0.991795593061416
88.0281925201416 0.992264416315049
88.6821746826171 0.992733239568683
90.5787944793701 0.993436474449133
91.8941497802734 0.993905297702766
93.2121276855468 0.994374120956399
93.252420425415 0.994842944210033
93.7280654907226 0.995311767463666
95.9389209747314 0.9957805907173
96.7714786529541 0.996249413970933
109.220266342163 0.996718237224566
109.764099121094 0.9971870604782
110.284805297851 0.997655883731833
120.812177658081 0.998124706985467
126.0826587677 0.9985935302391
127.567291259766 0.999062353492733
143.38207244873 0.999531176746367
215.038061141968 1


==> figures/networked_snr_cdf_delays/fig-008_reduced.dat <==
3.1154155731201 0.000238208670795617
3.1599998474121 0.000714626012386851
3.2415390014648 0.00166746069556932
3.2780170440673 0.00309671272034302
3.3009052276611 0.00404954740352549
3.350019454956 0.00452596474511672
3.3812522888183 0.00547879942829919
3.4487247467041 0.00643163411148166
3.5574436187744 0.00714626012386851
3.6818981170654 0.00809909480705098
3.7164688110351 0.00881372081943783
3.7806034088134 0.0102429728442115
3.8230419158935 0.0109575988565984
3.8585662841796 0.0116722248689852
3.8797855377197 0.0131014768937589
3.9150714874267 0.0135778942353502
3.9668083190917 0.014292520247737
4.0559768676757 0.0150071462601239
4.1604042053222 0.0154835636017151
4.2073726654052 0.016198189614102
4.2521953582763 0.0166746069556932
4.2855739593505 0.01738923296808
4.3287277221679 0.0190566936636494
4.3811798095703 0.0197713196760362
4.4066905975341 0.0219151977131968
4.4331550598144 0.0233444497379705
4.4715404510498 0.0247737017627442
4.5084953308105 0.025488327775131
4.5392513275146 0.0262029537875179
4.5974254608154 0.0269175797999047
4.6277046203613 0.027393997141496
4.676342010498 0.0278704144830872
4.7118663787841 0.0288232491662697
4.7693252563476 0.0297760838494521
4.8003196716308 0.0307289185326346
4.8465728759765 0.0316817532158171
4.871129989624 0.0333492139113864
4.8999786376953 0.0357313006193425
4.92525100708 0.0369223439733206
4.9538612365722 0.0383515959980943
4.9779415130615 0.0395426393520724
5.0058364868164 0.0412101000476417
5.0482749938964 0.0421629347308242
5.0873756408691 0.0428775607432111
5.1105022430419 0.0435921867555979
5.1701068878173 0.0443068127679848
5.1965713500976 0.044783230109576
5.2552223205566 0.0454978561219628
5.2828788757324 0.0469271081467365
5.307912826538 0.0474035254883278
5.3572654724121 0.0483563601715102
5.3973197937011 0.0500238208670796
5.4295063018798 0.0512148642210576
5.4609775543212 0.0538351595998094
5.4907798767089 0.0552644116245831
5.5158138275146 0.0566936636493568
5.5420398712158 0.0588375416865174
5.5673122406005 0.0602667937112911
5.6076049804687 0.0616960457360648
5.6502819061279 0.0624106717484516
5.7213306427001 0.0631252977608385
5.7442188262939 0.0636017151024297
5.7687759399414 0.0647927584564078
5.7930946350097 0.0659838018103859
5.8271884918212 0.0669366364935684
5.8622360229492 0.0674130538351596
5.9061050415039 0.0690805145307289
5.9719085693359 0.070271557884707
6.0062408447265 0.0726536445926632
6.0291290283203 0.0740828966174369
6.0524940490722 0.0755121486422106
6.0758590698242 0.0767031919961887
6.1042308807373 0.0781324440209624
6.1450004577636 0.0790852787041448
6.1690807342529 0.0802763220581229
6.2098503112792 0.081467365412101
6.2372684478759 0.0826584087660791
6.2828063964843 0.0833730347784659
6.3350200653076 0.0843258694616484
6.3560009002685 0.0850404954740352
6.3862800598144 0.0857551214864221
6.4098834991455 0.0869461648404002
6.4597129821777 0.0881372081943783
6.4940452575683 0.0898046688899476
6.5224170684814 0.0914721295855169
6.549596786499 0.0931395902810862
6.5779685974121 0.0945688423058599
6.6120624542236 0.095759885659838
6.63423538208 0.0974273463554073
6.6711902618408 0.0990948070509767
6.7024230957031 0.100047641734159
6.7400932312011 0.100762267746546
6.800889968872 0.101238685088137
6.8371295928955 0.10219151977132
6.8645477294921 0.103382563125298
6.9019794464111 0.10433539780848
6.9489479064941 0.105050023820867
7.0257186889648 0.10600285850405
7.070779800415 0.10814673654121
7.0915222167968 0.110052405907575
7.1234703063964 0.111481657932349
7.1849822998046 0.113387327298714
7.2512626647949 0.114340161981896
7.3750019073486 0.115054787994283
7.4241161346435 0.116245831348261
7.4753761291503 0.116960457360648
7.5554847717285 0.118151500714626
7.5840950012207 0.119342544068604
7.6110363006591 0.121010004764173
7.6575279235839 0.12339209147213
7.6801776885986 0.125059552167699
7.7254772186279 0.126488804192473
7.8098773956298 0.127679847546451
7.8907012939453 0.128156264888042
7.9214572906494 0.128870890900429
7.9729557037353 0.12934730824202
8.0053806304931 0.130300142925202
8.0494880676269 0.131014768937589
8.0728530883789 0.132444020962363
8.0947875976562 0.133396855645545
8.1367492675781 0.134587898999524
8.1598758697509 0.13530252501191
8.1856250762939 0.13696998570748
8.2166194915771 0.138637446403049
8.2409381866455 0.139352072415436
8.2993507385253 0.14078132444021
8.3391666412353 0.141495950452596
8.3739757537841 0.141972367794188
8.4247589111328 0.142686993806575
8.4638595581054 0.143163411148166
8.5020065307617 0.143878037160553
8.5384845733642 0.145307289185326
8.573293685913 0.1467365412101
8.5992813110351 0.147689375893283
8.6274147033691 0.149595045259647
8.6634159088134 0.152453549309195
8.6932182312011 0.153882801333969
8.716344833374 0.156979514054312
8.7437629699707 0.158885183420677
8.7678432464599 0.159838018103859
8.7988376617431 0.160790852787041
8.8913440704345 0.161267270128633
8.9423656463623 0.162220104811815
8.9912414550781 0.163172939494998
9.0203285217285 0.164840400190567
9.0537071228027 0.165793234873749
9.0749263763427 0.167222486898523
9.1044902801513 0.168413530252501
9.1278553009033 0.17008099094807
9.1485977172851 0.171510242972844
9.1686248779296 0.173415912339209
9.1888904571533 0.174606955693187
9.2160701751708 0.17770366841353
9.2408657073974 0.181276798475465
9.261131286621 0.184849928537399
9.2823505401611 0.188184849928537
9.310245513916 0.189614101953311
9.3498229980468 0.191043353978085
9.3910694122314 0.192234397332063
9.4187259674072 0.193663649356837
9.4401836395263 0.194854692710815
9.4618797302246 0.197236779418771
9.4873905181884 0.199618866126727
9.5093250274658 0.201286326822296
9.5345973968505 0.205574082896617
9.5582008361816 0.209147212958552
9.58251953125 0.214626012386851
9.6073150634765 0.21796093377799
9.6275806427001 0.221057646498333
9.6504688262939 0.224868985231062
9.6704959869384 0.229633158646975
9.6914768218994 0.233206288708909
9.7126960754394 0.238208670795617
9.7346305847167 0.242972844211529
9.7565650939941 0.249166269652215
9.7768306732177 0.256074321105288
9.7970962524414 0.261076703191996
9.8199844360351 0.264888041924726
9.843111038208 0.268222963315865
9.8669528961181 0.272510719390186
9.8907947540283 0.274892806098142
9.9143981933593 0.277036684135303
9.9351406097412 0.278942353501667
9.9575519561767 0.281800857551215
9.9909305572509 0.284421152929967
10.0157260894775 0.287041448308718
10.0417137145996 0.289423535016675
10.063886642456 0.292520247737018
10.0860595703125 0.296093377798952
10.1082324981689 0.298237255836112
10.1299285888671 0.300619342544069
10.1583003997802 0.302525011910434
10.1802349090576 0.305859933301572
10.2021694183349 0.307765602667937
10.228157043457 0.308956646021915
10.2491378784179 0.310624106717485
10.2729797363281 0.312767984754645
10.2975368499755 0.314435445450214
10.3189945220947 0.31848499285374
10.3406906127929 0.322534540257265
10.3611946105957 0.327060505002382
10.3812217712402 0.331348261076703
10.401964187622 0.338256312529776
10.4227066040039 0.343258694616484
10.4448795318603 0.348975702715579
10.4651451110839 0.354454502143878
10.4856491088867 0.359456884230586
10.5056762695312 0.36469747498809
10.5292797088623 0.369461648404002
10.549783706665 0.373034778465936
10.5726718902587 0.375655073844688
10.5950832366943 0.378513577894235
10.615587234497 0.381848499285374
10.6408596038818 0.386136255359695
10.6644630432128 0.388994759409242
10.690689086914 0.39185326345879
10.7204914093017 0.392806098141972
10.7488632202148 0.395902810862315
10.7769966125488 0.398284897570272
10.8034610748291 0.401858027632206
10.8294486999511 0.404716531681753
10.8575820922851 0.406860409718914
10.8776092529296 0.409718913768461
10.8988285064697 0.414244878513578
10.9181404113769 0.421152929966651
10.937213897705 0.428775607432111
10.9562873840332 0.436636493568366
10.9755992889404 0.443306336350643
10.9932422637939 0.453549309194855
11.0127925872802 0.461171986660314
11.0335350036621 0.468080038113387
11.0552310943603 0.473320628870891
11.0752582550048 0.479514054311577
11.0976696014404 0.484516436398285
11.1215114593505 0.48856598380181
11.1429691314697 0.493568365888518
11.167287826538 0.498332539304431
11.1901760101318 0.502620295378752
11.2128257751464 0.507146260123869
11.2333297729492 0.510242972844211
11.2590789794921 0.511672224868985
11.2853050231933 0.514292520247737
11.3070011138916 0.516912815626489
11.331558227539 0.519294902334445
11.3551616668701 0.52120057170081
11.3859176635742 0.523582658408766
11.4073753356933 0.526917579799905
11.4285945892333 0.529776083849452
11.4519596099853 0.533111005240591
11.4719867706298 0.537160552644116
11.4927291870117 0.542162934730824
11.5144252777099 0.546927108146737
11.5342140197753 0.550738446879466
11.55686378479 0.556455454978561
11.5754604339599 0.565269175797999
11.594533920288 0.571939018580276
11.6157531738281 0.579085278704145
11.6362571716308 0.586707956169605
11.6558074951171 0.591710338256313
11.6760730743408 0.597427346355407
11.6975307464599 0.601476893758933
11.7182731628417 0.605288232491663
11.7397308349609 0.609099571224393
11.7614269256591 0.612672701286327
11.7838382720947 0.615054787994283
11.8143558502197 0.616722248689852
11.8389129638671 0.618151500714626
11.8684768676757 0.6195807527394
11.8935108184814 0.622915674130538
11.9147300720214 0.624344926155312
11.9349956512451 0.626727012863268
11.9614601135253 0.629823725583611
11.9826793670654 0.632920438303954
12.0074748992919 0.635778942353502
12.0291709899902 0.638637446403049
12.0520591735839 0.643401619818961
12.0723247528076 0.647927584564078
12.0935440063476 0.652453549309195
12.1159553527832 0.658646974749881
12.1355056762695 0.665793234873749
12.1564865112304 0.671272034302049
12.1769905090332 0.677465459742735
12.1970176696777 0.683658885183421
12.2163295745849 0.689375893282515
12.2380256652832 0.694378275369223
12.2623443603515 0.699857074797523
12.2826099395751 0.703191996188661
12.3047828674316 0.7065269175798
12.3264789581298 0.710576464983325
12.3476982116699 0.713673177703668
12.3686790466308 0.71629347308242
12.3929977416992 0.718913768461172
12.4154090881347 0.720581229156741
12.4440193176269 0.722725107193902
12.465476989746 0.725583611243449
12.4890804290771 0.72772748928061
12.51220703125 0.730347784659362
12.5360488891601 0.733920914721296
12.5582218170166 0.737970462124821
12.5782489776611 0.739876131491186
12.5989913940429 0.745354930919485
12.6187801361083 0.749404478323011
12.6411914825439 0.754645069080515
12.6614570617675 0.761553120533587
12.6805305480957 0.768699380657456
12.6998424530029 0.775131014768938
12.7217769622802 0.780609814197237
12.7415657043457 0.786565030967127
12.7618312835693 0.790376369699857
12.7851963043212 0.795616960457361
12.8126144409179 0.798237255836112
12.8352642059326 0.802525011910434
12.8564834594726 0.805621724630777
12.87841796875 0.808956646021915
12.9036903381347 0.811815150071463
12.9280090332031 0.815150071462601
12.9485130310058 0.818961410195331
12.9706859588623 0.821819914244879
12.9916667938232 0.825869461648404
13.0152702331542 0.82991900905193
13.04292678833 0.832777513101477
13.0641460418701 0.834683182467842
13.0867958068847 0.83801810385898
13.1173133850097 0.84182944259171
13.1397247314453 0.84564078132444
13.162612915039 0.849213911386374
13.1878852844238 0.853025250119104
13.2083892822265 0.857789423535017
13.232946395874 0.861600762267747
13.2560729980468 0.868032396379228
13.2780075073242 0.871367317770367
13.301134109497 0.875416865173892
13.3225917816162 0.877560743211053
13.3469104766845 0.879942829919009
13.3757591247558 0.882324916626965
13.4010314941406 0.883992377322535
13.4320259094238 0.884945212005717
13.4801864624023 0.887089090042878
13.5078430175781 0.887803716055264
13.5424137115478 0.888994759409242
13.5681629180908 0.889471176750834
13.6034488677978 0.889947594092425
13.6270523071289 0.891138637446403
13.6678218841552 0.891615054787994
13.7097835540771 0.892091472129586
13.7326717376708 0.892567889471177
13.7748718261718 0.893282515483564
13.81516456604 0.893758932825155
13.9577388763427 0.894473558837542
13.991355895996 0.895188184849929
14.0156745910644 0.89566460219152
14.0972137451171 0.896141019533111
14.1599178314208 0.896617436874702
14.2321586608886 0.897332062887089
14.2884254455566 0.89780848022868
14.4593715667724 0.898523106241067
14.5273208618164 0.89947594092425
14.6703720092773 0.900190566936636
14.8031711578369 0.900905192949023
14.9624347686767 0.90161981896141
15.1970386505126 0.902334444973797
15.4736042022705 0.902810862315388
15.5408382415771 0.90328727965698
15.6395435333251 0.904001905669366
15.8405303955078 0.904716531681753
15.9943103790283 0.905192949023344
16.1221027374267 0.905669366364936
16.2413120269775 0.906622201048118
16.3211822509765 0.907098618389709
16.3922309875488 0.907575035731301
16.4453983306884 0.908051453072892
16.5011882781982 0.908527870414483
16.5662765502929 0.909004287756074
16.6335105895996 0.909480705097666
16.9458389282226 0.909957122439257
17.235517501831 0.910433539780848
17.5757408142089 0.910909957122439
17.8196430206298 0.91138637446403
18.1717872619628 0.911862791805622
18.7368392944335 0.912339209147213
18.8868045806884 0.912815626488804
18.9809799194335 0.913292043830395
19.158124923706 0.914006669842782
19.7272300720214 0.914483087184374
20.3421115875244 0.914959504525965
20.8821296691894 0.915674130538352
21.13938331604 0.916388756550738
21.3546752929687 0.917103382563125
21.5137004852294 0.917579799904716
21.6028690338134 0.918056217246308
21.8386650085449 0.918532634587899
22.0515727996826 0.91900905192949
22.3891735076904 0.919485469271081
22.5968360900878 0.919961886612673
25.2768993377685 0.920438303954264
28.5196304321289 0.920914721295855
30.7655334472656 0.921391138637446
31.0359001159667 0.921867555979038
31.3584804534912 0.922582181991424
31.7957401275634 0.923058599333016
32.4072837829589 0.923535016674607
32.5100421905517 0.924011434016198
33.0724716186523 0.924487851357789
33.2858562469482 0.924964268699381
33.6322784423828 0.925440686040972
33.9875221252441 0.925917103382563
34.4910621643066 0.92663172939495
34.7049236297607 0.927108146736541
34.8505973815918 0.927822772748928
35.1276397705078 0.928299190090519
36.3886356353759 0.928775607432111
36.7939472198486 0.929252024773702
37.7142429351806 0.929728442115293
38.9566421508789 0.930204859456884
39.4608974456787 0.930681276798475
40.5356884002685 0.931157694140067
41.210651397705 0.931634111481658
41.9089794158935 0.932110528823249
42.3378944396972 0.93258694616484
42.7925586700439 0.933063363506432
42.9275035858154 0.933539780848023
42.9704189300537 0.93425440686041
43.5099601745605 0.934730824202001
44.729471206665 0.935207241543592
45.5119609832763 0.935683658885183
46.4508533477783 0.936160076226775
46.9224452972412 0.936636493568366
47.5735664367675 0.937112910909957
47.9211807250976 0.937589328251548
48.4731197357177 0.93806574559314
48.9277839660644 0.938542162934731
49.3998527526855 0.939018580276322
49.5355129241943 0.939494997617913
50.5328178405761 0.939971414959505
51.4237880706787 0.940447832301096
51.6211986541748 0.940924249642687
51.7265796661376 0.941400666984278
51.9213676452636 0.941877084325869
52.1357059478759 0.942353501667461
52.3459911346435 0.942829919009052
52.7114868164062 0.943306336350643
52.8998374938964 0.943782753692234
53.0216693878173 0.944259171033826
53.5745620727539 0.944735588375417
53.8198947906494 0.945212005717008
54.0180206298828 0.945688423058599
54.1284084320068 0.946164840400191
54.3861389160156 0.946641257741782
54.5055866241455 0.947117675083373
54.9962520599365 0.947594092424964
55.5343627929687 0.948070509766555
55.9918880462646 0.948785135778942
56.0231208801269 0.949261553120534
56.2241077423095 0.949737970462125
56.3051700592041 0.950214387803716
56.685447692871 0.950690805145307
56.7350387573242 0.951167222486899
57.0273399353027 0.95164363982849
57.1532249450683 0.952120057170081
57.2109222412109 0.952596474511672
57.4772357940673 0.953072891853263
57.6062202453613 0.953549309194855
57.6531887054443 0.954025726536446
57.8157901763916 0.954502143878037
58.2845211029052 0.954978561219628
61.1433982849121 0.95545497856122
61.5408420562744 0.955931395902811
62.0489120483398 0.956407813244402
62.8061294555664 0.956884230585993
63.586950302124 0.957360647927585
64.0349388122558 0.957837065269176
64.6045207977294 0.958313482610767
64.6784305572509 0.958789899952358
64.9588108062744 0.95926631729395
65.6917095184326 0.959742734635541
65.8175945281982 0.960219151977132
65.8869743347168 0.960695569318723
66.0204887390136 0.961171986660314
66.3862228393554 0.961648404001906
66.4951801300048 0.962601238685088
66.6346549987793 0.963077656026679
66.6799545288086 0.963792282039066
66.7722225189209 0.964268699380657
66.8575763702392 0.964745116722249
66.9171810150146 0.96522153406384
67.0080184936523 0.966174368747022
67.0442581176757 0.966650786088614
67.0771598815918 0.967127203430205
67.1164989471435 0.967603620771796
67.2664642333984 0.968556455454979
67.3789978027343 0.96903287279657
67.467451095581 0.969509290138161
67.5005912780761 0.969985707479752
67.5671100616455 0.970462124821344
67.6069259643554 0.971414959504526
67.6898956298828 0.972129585516913
67.7621364593505 0.9728442115293
67.7950382232666 0.973797046212482
67.9571628570556 0.974273463554073
68.0112838745117 0.974749880895665
68.1066513061523 0.976417341591234
68.2008266448974 0.976893758932825
68.3715343475341 0.977846593616008
68.4616565704345 0.978561219628394
68.521499633789 0.979275845640781
68.6280727386474 0.979752262982373
68.7086582183837 0.980228680323964
68.7870979309082 0.980943306336351
68.8352584838867 0.981419723677942
68.9489841461181 0.982372558361124
69.0231323242187 0.982848975702716
69.059133529663 0.983801810385898
69.1940784454345 0.984516436398285
69.286823272705 0.984992853739876
69.3452358245849 0.985469271081467
69.5345401763916 0.985945688423059
69.7078704833984 0.986898523106241
70.9002017974853 0.987374940447832
71.1286067962646 0.987851357789424
71.5091228485107 0.988327775131015
71.7358589172363 0.988804192472606
71.9966888427734 0.989518818484993
72.1025466918945 0.989995235826584
73.2080936431884 0.990471653168175
73.3945369720459 0.990948070509767
77.484130859375 0.991424487851358
81.6195011138916 0.991900905192949
82.848310470581 0.99237732253454
83.1584930419921 0.992853739876131
83.4550857543945 0.993330157217723
85.9513282775878 0.993806574559314
86.4174365997314 0.994282991900905
86.6711139678955 0.994759409242496
86.9243144989013 0.995235826584088
87.1362686157226 0.995712243925679
87.6665115356445 0.99618866126727
87.8162384033203 0.996665078608861
88.3429050445556 0.997141495950453
92.1330451965332 0.997617913292044
96.1589813232421 0.998094330633635
107.165813446045 0.998570747975226
112.829685211182 0.999047165316818
128.18431854248 0.999523582658409
148.475408554077 1


==> figures/networked_snr_cdf_delays/fig-009_reduced.dat <==
3.1700134277343 0.000236406619385343
3.2153129577636 0.000709219858156028
3.5028457641601 0.00118203309692671
3.6940574645996 0.0016548463356974
3.7169456481933 0.00212765957446809
4.0249824523925 0.00260047281323877
4.185676574707 0.00307328605200946
4.2586326599121 0.00354609929078014
4.4748783111572 0.00425531914893617
4.5998096466064 0.0049645390070922
4.6260356903076 0.00567375886524823
4.6741962432861 0.00614657210401891
4.7042369842529 0.0066193853427896
4.7516822814941 0.00709219858156028
4.8019886016845 0.00780141843971631
4.8403739929199 0.008274231678487
5.1312446594238 0.00874704491725768
5.2616596221923 0.00921985815602837
5.3122043609619 0.0099290780141844
5.3441524505615 0.0108747044917258
5.3741931915283 0.0115839243498818
5.4273605346679 0.0120567375886525
5.5480003356933 0.0125295508274232
5.5954456329345 0.0130023640661939
5.7592391967773 0.0134751773049645
5.826711654663 0.0139479905437352
5.8760643005371 0.0148936170212766
6.1261653900146 0.0153664302600473
6.213903427124 0.015839243498818
6.274938583374 0.016548463356974
6.3798427581787 0.0174940898345154
6.4129829406738 0.0182033096926714
6.4797401428222 0.0186761229314421
6.5221786499023 0.0193853427895981
6.6587924957275 0.0198581560283688
6.7765712738037 0.0203309692671395
6.8216323852539 0.0208037825059102
6.8883895874023 0.0212765957446809
6.9217681884765 0.0219858156028369
6.9823265075683 0.0229314420803782
7.0617198944091 0.0236406619385343
7.3397159576416 0.024113475177305
7.4129104614257 0.0245862884160757
7.4365139007568 0.0250591016548463
7.4689388275146 0.026241134751773
7.5106620788574 0.0274231678486998
7.5380802154541 0.0283687943262411
7.6363086700439 0.0288416075650118
7.7733993530273 0.0293144208037825
7.9638957977294 0.0297872340425532
8.0020427703857 0.0309692671394799
8.0232620239257 0.0321513002364066
8.0475807189941 0.0333333333333333
8.0735683441162 0.03451536643026
8.1002712249755 0.0356973995271868
8.16011428833 0.0364066193853428
8.2156658172607 0.0368794326241135
8.3532333374023 0.0373522458628842
8.4187984466552 0.0380614657210402
8.4726810455322 0.0390070921985816
8.4965229034423 0.0397163120567376
8.5201263427734 0.0411347517730496
8.5420608520507 0.042789598108747
8.5680484771728 0.0444444444444444
8.5945129394531 0.0470449172576832
8.620262145996 0.0501182033096927
8.6581707000732 0.0515366430260047
8.6853504180908 0.0527186761229314
8.8961124420166 0.0534278959810875
8.9302062988281 0.0546099290780142
8.9569091796875 0.0567375886524823
8.981704711914 0.0595744680851064
9.007453918457 0.0612293144208038
9.0382099151611 0.0635933806146572
9.059190750122 0.0687943262411348
9.0796947479248 0.0735224586288416
9.0994834899902 0.0801418439716312
9.1216564178466 0.0846335697399527
9.1428756713867 0.0886524822695035
9.1655254364013 0.0905437352245863
9.1936588287353 0.0921985815602837
9.2165470123291 0.0931442080378251
9.2444419860839 0.0936170212765957
9.2830657958984 0.0950354609929078
9.3054771423339 0.0959810874704492
9.3336105346679 0.0976359338061466
9.3717575073242 0.1
9.3970298767089 0.101891252955083
9.4180107116699 0.104964539007092
9.439468383789 0.108983451536643
9.4590187072753 0.117021276595745
9.4799995422363 0.123404255319149
9.5012187957763 0.129550827423168
9.5212459564208 0.133569739952719
9.54270362854 0.13806146572104
9.5646381378173 0.143262411347518
9.5837116241455 0.149881796690307
9.6042156219482 0.156973995271868
9.6235275268554 0.164302600472813
9.6454620361328 0.172813238770686
9.6650123596191 0.179905437352246
9.6871852874755 0.185342789598109
9.7074508666992 0.189598108747045
9.7303390502929 0.192198581560284
9.7527503967285 0.195271867612293
9.7742080688476 0.198345153664303
9.7987651824951 0.201418439716312
9.8206996917724 0.20354609929078
9.8521709442138 0.206382978723404
9.8757743835449 0.208274231678487
9.8998546600341 0.211347517730496
9.93013381958 0.214184397163121
9.9561214447021 0.217494089834515
9.9775791168212 0.222931442080378
9.9976062774658 0.229787234042553
10.016918182373 0.235224586288416
10.0367069244384 0.24160756501182
10.0564956665039 0.245390070921986
10.0786685943603 0.252009456264775
10.0972652435302 0.259574468085106
10.1168155670166 0.26548463356974
10.1356506347656 0.272813238770686
10.155439376831 0.27919621749409
10.1754665374755 0.285579196217494
10.1954936981201 0.293144208037825
10.2159976959228 0.299290780141844
10.2396011352539 0.303309692671395
10.2620124816894 0.308747044917258
10.2841854095458 0.312765957446809
10.31494140625 0.316548463356974
10.3368759155273 0.32080378250591
10.3583335876464 0.323404255319149
10.3797912597656 0.325768321513002
10.4012489318847 0.328368794326241
10.4224681854248 0.33096926713948
10.4467868804931 0.331678486997636
10.481834411621 0.334751773049645
10.5032920837402 0.337115839243499
10.5302333831787 0.339952718676123
10.5576515197753 0.342553191489362
10.5793476104736 0.343262411347518
10.6027126312255 0.345626477541371
10.6234550476074 0.347754137115839
10.653018951416 0.350118203309693
10.6785297393798 0.353664302600473
10.7004642486572 0.356973995271868
10.7214450836181 0.35886524822695
10.7429027557373 0.363829787234043
10.7629299163818 0.369976359338061
10.7834339141845 0.377777777777778
10.8017921447753 0.386524822695035
10.8206272125244 0.395271867612293
10.8394622802734 0.404491725768321
10.8587741851806 0.411347517730496
10.8780860900878 0.420567375886525
10.8954906463623 0.431205673758865
10.9145641326904 0.43806146572104
10.9355449676513 0.445390070921986
10.9550952911376 0.452955082742317
10.9753608703613 0.460283687943262
10.9946727752685 0.466666666666667
11.014699935913 0.4725768321513
11.0344886779785 0.478250591016548
11.0573768615722 0.482505910165485
11.0781192779541 0.488416075650118
11.101484298706 0.492671394799054
11.1370086669921 0.494562647754137
11.1627578735351 0.495508274231678
11.1873149871826 0.497872340425532
11.2111568450927 0.5
11.2347602844238 0.502364066193853
11.258840560913 0.505910165484634
11.2810134887695 0.508983451536643
11.3015174865722 0.511820330969267
11.3215446472167 0.515130023640662
11.3449096679687 0.520094562647754
11.3670825958251 0.524586288416076
11.3887786865234 0.528841607565012
11.4076137542724 0.53758865248227
11.4281177520751 0.543971631205674
11.4469528198242 0.550827423167849
11.4672183990478 0.560756501182033
11.4848613739013 0.570449172576832
11.5032196044921 0.580614657210402
11.5227699279785 0.590543735224586
11.5423202514648 0.596926713947991
11.5664005279541 0.604018912529551
11.5864276885986 0.611347517730496
11.6074085235595 0.616075650118203
11.6288661956787 0.617966903073286
11.6510391235351 0.620567375886525
11.6744041442871 0.622931442080378
11.7013454437255 0.625059101654846
11.7328166961669 0.628368794326241
11.7549896240234 0.63096926713948
11.7835998535156 0.632624113475177
11.8069648742675 0.634278959810875
11.8288993835449 0.637825059101655
11.8525028228759 0.64113475177305
11.8734836578369 0.644208037825059
11.8970870971679 0.646335697399527
11.9168758392333 0.652009456264775
11.9357109069824 0.659101654846336
11.9547843933105 0.66548463356974
11.9726657867431 0.674940898345154
11.9926929473876 0.682269503546099
12.0139122009277 0.690307328605201
12.0320320129394 0.699527186761229
12.0501518249511 0.709219858156028
12.068748474121 0.718676122931442
12.0880603790283 0.726477541371158
12.1071338653564 0.734751773049645
12.1309757232666 0.740425531914894
12.1517181396484 0.74468085106383
12.1724605560302 0.749172576832151
12.1943950653076 0.752245862884161
12.2230052947998 0.755082742316785
12.2468471527099 0.757210401891253
12.279987335205 0.760520094562648
12.3028755187988 0.763120567375887
12.3295783996582 0.765721040189125
12.3541355133056 0.769739952718676
12.3763084411621 0.77210401891253
12.397289276123 0.775177304964539
12.4194622039794 0.779432624113475
12.4409198760986 0.783451536643026
12.4623775482177 0.786524822695035
12.4824047088623 0.791016548463357
12.5050544738769 0.796690307328605
12.5257968902587 0.804964539007092
12.545108795166 0.814420803782506
12.5656127929687 0.822222222222222
12.5842094421386 0.830260047281324
12.603759765625 0.839952718676123
12.622594833374 0.847990543735225
12.6428604125976 0.85531914893617
12.6650333404541 0.860756501182033
12.6867294311523 0.865721040189125
12.7098560333251 0.868794326241135
12.7410888671875 0.87210401891253
12.7623081207275 0.874940898345154
12.7842426300048 0.878014184397163
12.8049850463867 0.881323877068558
12.8312110900878 0.885579196217494
12.8571987152099 0.88983451536643
12.87841796875 0.893853427895981
12.9005908966064 0.89645390070922
12.9210948944091 0.901891252955083
12.9456520080566 0.907801418439716
12.9661560058593 0.91371158392435
12.9866600036621 0.921040189125296
13.0059719085693 0.9274231678487
13.026475906372 0.931678486997636
13.0488872528076 0.937825059101655
13.0670070648193 0.946335697399527
13.0865573883056 0.952245862884161
13.1068229675292 0.957446808510638
13.127326965332 0.963356973995272
13.148546218872 0.968557919621749
13.1692886352539 0.971631205673759
13.1916999816894 0.976595744680851
13.2155418395996 0.978250591016548
13.2365226745605 0.981560283687943
13.2672786712646 0.982978723404255
13.303518295288 0.984869976359338
13.3259296417236 0.986997635933806
13.378620147705 0.987943262411348
13.4236812591552 0.988416075650118
13.4577751159667 0.988888888888889
13.5056972503662 0.989598108747045
13.5498046875 0.990070921985816
13.6337280273437 0.991016548463357
13.73291015625 0.991489361702128
13.7903690338134 0.991962174940898
13.8752460479736 0.992671394799054
13.9102935791015 0.993144208037825
14.0185356140136 0.993617021276596
14.2626762390136 0.994326241134752
14.3854618072509 0.995035460992908
14.4662857055664 0.995508274231679
14.6191120147705 0.995981087470449
15.3439044952392 0.99645390070922
15.742540359497 0.996926713947991
15.8705711364746 0.997635933806147
15.9761905670166 0.998108747044917
16.2169933319091 0.998581560283688
16.2937641143798 0.999054373522459
16.4217948913574 0.999527186761229
16.575813293457 1


==> figures/networked_snr_cdf_delays/fig-010_reduced.dat <==
1.4305114746093 0.00065992080950286
1.4693737030029 0.00153981522217334
1.4955997467041 0.00263968323801144
1.5156269073486 0.00461944566652002
1.5425682067871 0.00681918169819622
1.5664100646972 0.00857897052353718
1.5902519226074 0.0112186537615486
1.6124248504638 0.0147382314122305
1.6372203826904 0.0191377034755829
1.6636848449707 0.021997360316762
1.6915798187255 0.0244170699516058
1.7127990722656 0.0261768587769468
1.7354488372802 0.0294764628244611
1.7576217651367 0.032996040475143
1.7852783203125 0.035855697316322
1.8062591552734 0.0391553013638363
1.8348693847656 0.0411350637923449
1.8610954284667 0.043994720633524
1.8830299377441 0.0472943246810383
1.9104480743408 0.050373955125385
1.9319057464599 0.0523537175538935
1.9595623016357 0.0554333479982402
1.9810199737548 0.0576330840299164
2.0015239715576 0.0609326880774307
2.0275115966796 0.0635723713154421
2.0492076873779 0.0662120545534536
2.0742416381835 0.0677518697756269
2.0954608917236 0.0701715794104707
2.1178722381591 0.073471183457985
2.1562576293945 0.0754509458864936
2.1836757659912 0.076990761108667
2.2180080413818 0.0785305763308403
2.246618270874 0.0794104707435108
2.2742748260498 0.0813902331720194
2.3033618927001 0.0827100747910251
2.333641052246 0.0849098108227013
2.3603439331054 0.0860096788385394
2.3982524871826 0.0871095468543775
2.4402141571044 0.087989441267048
2.4628639221191 0.0890893092828861
2.4867057800292 0.0901891772987242
2.5200843811035 0.0906291245050594
2.5663375854492 0.0912890453145623
2.5925636291503 0.0921689397272327
2.6404857635498 0.0930488341399032
2.6755332946777 0.0941487021557413
2.7275085449218 0.0950285965684118
2.7632713317871 0.0961284645842499
2.7892589569091 0.0970083589969204
2.8271675109863 0.0976682798064232
2.8610229492187 0.0981082270127585
2.8953552246093 0.0994280686317642
2.9213428497314 0.100307963044435
2.9511451721191 0.100967883853938
2.9904842376708 0.10162780466344
3.0269622802734 0.102287725472943
3.1006336212158 0.102947646282446
3.129243850708 0.103387593488781
3.1940937042236 0.104047514298284
3.2546520233154 0.104487461504619
3.2892227172851 0.104927408710955
3.3104419708251 0.105807303123625
3.3435821533203 0.106467223933128
3.4036636352539 0.106907171139463
3.4525394439697 0.107787065552134
3.483772277832 0.108666959964804
3.5336017608642 0.109106907171139
3.6702156066894 0.109766827980642
3.7128925323486 0.110206775186978
3.7448406219482 0.110646722393313
3.8986206054687 0.111306643202816
3.9458274841308 0.111746590409151
4.0414333343505 0.112186537615486
4.0709972381591 0.112846458424989
4.0946006774902 0.116586009678839
4.112958908081 0.126704795424549
4.1320323944091 0.136383633963924
4.150390625 0.146722393312802
4.1656494140625 0.15992080950286
4.1837692260742 0.169599648042235
4.2009353637695 0.180598328200616
4.2216777801513 0.189837219533656
4.2421817779541 0.198196216454026
4.2598247528076 0.208095028596568
4.2738914489746 0.222613286405631
4.2862892150878 0.2384513858337
4.3001174926757 0.25318961724593
4.3139457702636 0.267707875054993
4.3251514434814 0.2846458424989
4.3389797210693 0.299384073911131
4.3525695800781 0.315002199736032
4.3661594390869 0.32996040475143
4.3799877166748 0.345358556973163
4.3938159942626 0.360316761988561
4.4078826904296 0.375054993400792
4.4212341308593 0.390453145622525
4.4350624084472 0.406071271447426
4.4484138488769 0.421249450065992
4.4610500335693 0.437087549494061
4.4741630554199 0.452485701715794
4.4898986816406 0.465244170699516
4.5068264007568 0.479322481302244
4.523754119873 0.49076110866696
4.5392513275146 0.50461944566652
4.5511722564697 0.520897492300924
4.5628547668457 0.538055433347998
4.5759677886962 0.553453585569732
4.5890808105468 0.568631764188297
4.6024322509765 0.583589969203696
4.6133995056152 0.600527936647602
4.6248435974121 0.616805983282006
4.6362876892089 0.633304003519578
4.6484470367431 0.649362076550814
4.6591758728027 0.666300043994721
4.6718120574951 0.682358117025957
4.6858787536621 0.697096348438187
4.69970703125 0.71161460624725
4.7142505645751 0.725912890453146
4.7295093536376 0.73933128024637
4.7447681427001 0.752749670039595
4.7590732574462 0.766827980642323
4.7755241394042 0.779366476022877
4.7922134399414 0.790585129784426
4.8081874847412 0.803783545974483
4.8267841339111 0.814782226132864
4.845380783081 0.824681038275407
4.8630237579345 0.834799824021118
4.8830509185791 0.842278926528817
4.9033164978027 0.847998240211175
4.9223899841308 0.854157501099868
4.9431324005126 0.861856577210735
4.9643516540527 0.86779586449626
4.9846172332763 0.873735151781786
5.0048828125 0.877254729432468
5.0270557403564 0.88077430708315
5.0504207611083 0.885613726352838
5.0737857818603 0.889573251209855
5.0954818725585 0.893972723273207
5.1167011260986 0.897272327320721
5.1381587982177 0.902111746590409
5.1589012145996 0.904531456225253
5.181074142456 0.909590849098108
5.2015781402587 0.912890453145623
5.2275657653808 0.915530136383634
5.2497386932373 0.917509898812143
5.2716732025146 0.921249450065992
5.2957534790039 0.923669159700836
5.3188800811767 0.925428948526177
5.3400993347167 0.928068631764188
5.3632259368896 0.930268367795865
5.387544631958 0.932468103827541
5.41353225708 0.934007919049714
5.4361820220947 0.935767707875055
5.4612159729003 0.938187417509899
5.4812431335449 0.940607127144743
5.5015087127685 0.942366915970084
5.5232048034667 0.94456665200176
5.5530071258544 0.948306203255609
5.5751800537109 0.950505939287286
5.5983066558837 0.952485701715794
5.6254863739013 0.9538055433348
5.6579113006591 0.955785305763308
5.6819915771484 0.957325120985482
5.7086944580078 0.958205015398152
5.7392120361328 0.959524857017158
5.7744979858398 0.961504619445667
5.7969093322753 0.962604487461505
5.8233737945556 0.963704355477343
5.8522224426269 0.965904091509019
5.8956146240234 0.967003959524857
5.9225559234619 0.967883853937528
5.9802532196044 0.96854377474703
6.0114860534667 0.969423669159701
6.0586929321289 0.970523537175539
6.0861110687255 0.971623405191377
6.1202049255371 0.97316322041355
6.1814785003662 0.974263088429388
6.2232017517089 0.974923009238891
6.3164234161376 0.975362956445227
6.3462257385253 0.976242850857897
6.3757896423339 0.9769027716674
6.4246654510498 0.977342718873735
6.4766407012939 0.978442586889573
6.5174102783203 0.979102507699076
6.5841674804687 0.979762428508579
6.6227912902832 0.980422349318082
6.6957473754882 0.980862296524417
6.7849159240722 0.981302243730752
6.8275928497314 0.982182138143423
6.8728923797607 0.982622085349758
6.9477558135986 0.983282006159261
6.9944858551025 0.984601847778267
7.0548057556152 0.985041794984602
7.1136951446533 0.985921689397272
7.1535110473632 0.986581610206775
7.197618484497 0.987241531016278
7.2653293609619 0.988121425428949
7.2970390319824 0.989221293444787
7.3733329772949 0.990101187857457
7.4286460876464 0.990981082270128
7.4586868286132 0.991421029476463
7.5452327728271 0.991860976682798
7.6677799224853 0.992300923889133
7.6978206634521 0.993180818301804
7.7483654022216 0.993620765508139
7.8265666961669 0.994500659920809
7.875919342041 0.994940607127145
7.9190731048583 0.99538055433348
7.9984664916992 0.996040475142983
8.0974102020263 0.996700395952486
8.2027912139892 0.997360316761989
8.2747936248779 0.997800263968324
8.6464881896972 0.998240211174659
8.7738037109375 0.998680158380994
8.8188648223876 0.99912010558733
9.080171585083 0.999560052793665
10.0493431091308 1


==> figures/networked_snr_cdf_delays/fig-011_reduced.dat <==
1.4808177947998 0.00044296788482835
1.5051364898681 0.00199335548172757
1.5425682067871 0.0026578073089701
1.5881061553955 0.00376522702104097
1.6207695007324 0.00487264673311185
1.6453266143798 0.0053156146179402
1.6956329345703 0.00575858250276855
1.7242431640625 0.0062015503875969
1.779556274414 0.0070874861572536
1.8048286437988 0.00753045404208195
1.9223690032958 0.0079734219269103
2.5935173034667 0.00841638981173865
2.6819705963134 0.008859357696567
2.765417098999 0.00930232558139535
3.4081935882568 0.0097452934662237
3.5262107849121 0.0104097452934662
4.0693283081054 0.0108527131782946
4.0910243988037 0.0137320044296788
4.1112899780273 0.0197120708748616
4.1303634643554 0.0263565891472868
4.1501522064208 0.0345514950166113
4.1694641113281 0.0416389811738649
4.1892528533935 0.048062015503876
4.2097568511962 0.0529346622369878
4.2290687561035 0.0586932447397564
4.2481422424316 0.0679955703211517
4.2624473571777 0.0821705426356589
4.2762756347656 0.0967884828349945
4.2893886566162 0.112513842746401
4.3015480041503 0.128682170542636
4.3132305145263 0.145293466223699
4.3272972106933 0.160354374307863
4.3418407440185 0.174750830564784
4.357099533081 0.188039867109635
4.3706893920898 0.203100775193798
4.3830871582031 0.219490586932447
4.3962001800537 0.23499446290144
4.4093132019042 0.250498338870432
4.4236183166503 0.264894795127353
4.439353942871 0.278183831672204
4.4558048248291 0.291472868217054
4.4715404510498 0.304540420819491
4.4889450073242 0.314728682170543
4.5053958892822 0.32624584717608
4.5220851898193 0.337984496124031
4.5342445373535 0.35437430786268
4.544973373413 0.371650055370986
4.5545101165771 0.389811738648948
4.5642852783203 0.407530454042082
4.5750141143798 0.424363233665559
4.5855045318603 0.441638981173865
4.5959949493408 0.458914728682171
4.6048164367675 0.477076411960133
4.6136379241943 0.495238095238095
4.6253204345703 0.511627906976744
4.6360492706298 0.529346622369878
4.6467781066894 0.546622369878184
4.6582221984863 0.563233665559247
4.6701431274414 0.580066445182724
4.6832561492919 0.595570321151716
4.6963691711425 0.611074197120709
4.7099590301513 0.626135105204873
4.7230720520019 0.641638981173865
4.737377166748 0.655813953488372
4.7533512115478 0.668881506090808
4.7690868377685 0.681506090808416
4.7829151153564 0.696124031007752
4.7967433929443 0.710963455149502
4.8129558563232 0.723145071982281
4.8294067382812 0.735105204872647
4.845380783081 0.747729789590255
4.8646926879882 0.75703211517165
4.8823356628417 0.766777408637874
4.9014091491699 0.775636766334441
4.920482635498 0.783167220376523
4.9378871917724 0.793133997785161
4.9567222595214 0.801771871539313
4.9753189086914 0.809302325581395
4.9943923950195 0.818383167220377
5.0141811370849 0.824141749723145
5.0337314605712 0.830343300110742
5.0539970397949 0.834772978959025
5.0740242004394 0.84031007751938
5.094289779663 0.844961240310077
5.1138401031494 0.851605758582503
5.1329135894775 0.859357696566999
5.1548480987548 0.864230343300111
5.1774978637695 0.86843853820598
5.2032470703125 0.874197120708749
5.2244663238525 0.877519379844961
5.2447319030761 0.884606866002215
5.2657127380371 0.891029900332226
5.2852630615234 0.897895902547065
5.3043365478515 0.907419712070875
5.3281784057617 0.911849390919158
5.3493976593017 0.915393133997785
5.3694248199462 0.921816168327796
5.3884983062744 0.928460686600222
5.4123401641845 0.934883720930233
5.4328441619873 0.941085271317829
5.4523944854736 0.946179401993355
5.47456741333 0.951052048726467
5.495548248291 0.956589147286822
5.5179595947265 0.962126245847176
5.5389404296875 0.96500553709856
5.5592060089111 0.968992248062015
5.5794715881347 0.971428571428571
5.6025981903076 0.97452934662237
5.6264400482177 0.976079734219269
5.6478977203369 0.978516057585825
5.6872367858886 0.980066445182724
5.7177543640136 0.980730897009967
5.746841430664 0.981616832779624
5.7682991027832 0.98250276854928
5.7942867279052 0.983167220376523
5.8274269104003 0.983831672203765
5.8686733245849 0.984717607973422
5.9726238250732 0.985603543743079
6.0265064239501 0.986046511627907
6.1521530151367 0.986489479512735
6.2251091003417 0.987153931339978
6.2916278839111 0.98781838316722
6.3569545745849 0.988261351052049
6.4198970794677 0.989147286821705
6.6268444061279 0.989590254706534
6.7152976989746 0.990033222591362
6.7806243896484 0.990697674418605
6.8531036376953 0.991140642303433
6.8981647491455 0.991805094130676
6.9787502288818 0.992469545957918
7.0774555206298 0.992912513842746
7.1494579315185 0.993355481727575
7.2731971740722 0.994019933554817
7.3411464691162 0.994462901439646
7.4357986450195 0.994905869324474
7.6808929443359 0.995348837209302
7.9462528228759 0.996013289036545
7.981538772583 0.996456256921373
8.042573928833 0.997120708748616
8.2495212554931 0.997563676633444
8.4335803985595 0.998228128460687
8.9402198791503 0.998671096345515
8.9898109436035 0.999114064230343
9.0861320495605 0.999557032115172
9.6058845520019 1


==> figures/networked_snr_cdf_delays/fig-012_reduced.dat <==
1.5428066253662 0.000674763832658569
1.5780925750732 0.00134952766531714
1.6069412231445 0.00247413405308142
1.6567707061767 0.00382366171839856
1.6915798187255 0.00427350427350427
1.7545223236083 0.00472334682860999
1.8854141235351 0.00562303193882141
1.9299983978271 0.00652271704903284
2.0484924316406 0.00697255960413855
2.1202564239501 0.00742240215924426
2.2444725036621 0.00809716599190283
2.3772716522216 0.00854700854700855
2.565860748291 0.00899685110211426
2.9733180999755 0.00944669365721997
3.3454895019531 0.0101214574898785
3.9505958557128 0.0105713000449843
4.0669441223144 0.0116959064327485
4.0864944458007 0.0186684660368871
4.1065216064453 0.0251911830859199
4.1260719299316 0.032838506522717
4.1437149047851 0.0431848852901484
4.1625499725341 0.053306342780027
4.1785240173339 0.065901934322987
4.1961669921875 0.0757984705353126
4.2147636413574 0.0847953216374269
4.2328834533691 0.0969410706252812
4.2479038238525 0.1102114260009
4.2617321014404 0.125281151596941
4.2750835418701 0.140350877192982
4.2858123779296 0.157444894287
4.298448562622 0.1731893837157
4.310131072998 0.189608636977058
4.3222904205322 0.205802968960864
4.3337345123291 0.222672064777328
4.347801208496 0.237516869095816
4.3592453002929 0.254161043634728
4.3728351593017 0.268780926675664
4.385232925415 0.284975258659469
4.3988227844238 0.300269905533063
4.4145584106445 0.313315339631129
4.427433013916 0.328834907782276
4.4419765472412 0.343229869545659
4.4558048248291 0.3582995951417
4.4701099395751 0.372694556905083
4.4858455657958 0.385964912280702
4.4991970062255 0.401259559154296
4.5127868652343 0.416329284750337
4.5228004455566 0.43387314439946
4.5347213745117 0.450292397660819
4.5459270477294 0.467386414754836
4.556655883789 0.484930274403959
4.5676231384277 0.501799370220423
4.5769214630126 0.520017993702204
4.587173461914 0.537336932073774
4.5983791351318 0.554655870445344
4.6076774597167 0.572649572649573
4.6184062957763 0.58974358974359
4.6300888061523 0.606837606837607
4.6396255493164 0.625056230319388
4.6496391296386 0.642600089968511
4.6606063842773 0.659694107062528
4.671573638916 0.676563202878992
4.6839714050292 0.692307692307692
4.6961307525634 0.708502024291498
4.7080516815185 0.725146198830409
4.7221183776855 0.739991003148898
4.7366619110107 0.754835807467386
4.7500133514404 0.770355375618534
4.7645568847656 0.784975258659469
4.7781467437744 0.799595141700405
4.7917366027832 0.814664867296446
4.807710647583 0.827485380116959
4.8208236694335 0.843229869545659
4.8365592956542 0.856275303643725
4.8513412475585 0.869770580296896
4.8685073852539 0.880791722896986
4.8866271972656 0.890913180386865
4.9054622650146 0.89923526765632
4.9231052398681 0.909806567701305
4.9419403076171 0.91655420602789
4.9617290496826 0.922627080521817
4.9810409545898 0.928924876293297
5.0015449523925 0.934098065677013
5.0220489501953 0.937696806117859
5.0487518310546 0.942420152946469
5.073070526123 0.946693657219973
5.0978660583496 0.950742240215924
5.1279067993164 0.952091767881242
5.152940750122 0.954790823211876
5.1736831665039 0.956590193432299
5.2013397216796 0.95748987854251
5.2242279052734 0.958839406207827
5.2478313446044 0.959964012595591
5.2802562713623 0.960863697705803
5.3186416625976 0.961988304093567
5.3467750549316 0.962663067926226
5.3956508636474 0.963337831758884
5.4211616516113 0.964012595591543
5.4473876953125 0.964687359424202
5.5232048034667 0.96536212325686
5.5630207061767 0.965811965811966
5.6080818176269 0.96693657219973
5.6407451629638 0.967386414754836
5.6722164154052 0.968061178587494
5.71870803833 0.969185784975259
5.7666301727294 0.97008547008547
5.8491230010986 0.970760233918129
5.8882236480712 0.971434997750787
5.9244632720947 0.971884840305893
5.9919357299804 0.972559604138551
6.0536861419677 0.973909131803869
6.1051845550537 0.974358974358974
6.1588287353515 0.97480881691408
6.2217712402343 0.975483580746739
6.2727928161621 0.975933423301844
6.3028335571289 0.976608187134503
6.3667297363281 0.977282950967161
6.3908100128173 0.978182636077373
6.4399242401123 0.979082321187584
6.5875053405761 0.97953216374269
6.7908763885498 0.979982006297796
6.8359375 0.980431848852901
6.9098472595214 0.98110661268556
6.9804191589355 0.981556455240666
7.131814956665 0.982231219073324
7.1687698364257 0.983130904183536
7.2450637817382 0.983805668016194
7.380723953247 0.984705353126406
7.4641704559326 0.986054880791723
7.4999332427978 0.986504723346829
7.5509548187255 0.986954565901934
7.6379776000976 0.98740440845704
7.720947265625 0.988529014844804
7.7795982360839 0.989428699955016
7.9467296600341 0.989878542510121
8.0063343048095 0.99055330634278
8.1207752227783 0.991902834008097
8.1977844238281 0.992352676563203
8.307933807373 0.992802519118309
8.5089206695556 0.993252361673414
8.6221694946289 0.993927125506073
8.6767673492431 0.994376968061179
8.7463855743408 0.995051731893837
8.7850093841552 0.995501574448943
8.8534355163574 0.995951417004049
8.9046955108642 0.996626180836707
8.9373588562011 0.997300944669366
9.0987682342529 0.997975708502024
9.284496307373 0.998875393612236
9.5438957214355 0.999550157444894
9.6516609191894 1


==> figures/networked_snr_cdf_delays/fig-013_reduced.dat <==
1.4257431030273 0.00023094688221709
1.4894008636474 0.00115473441108545
1.5149116516113 0.00207852193995381
1.5480518341064 0.00484988452655889
1.5716552734375 0.00623556581986143
1.6334056854248 0.00762124711316397
1.6698837280273 0.00900692840646651
1.7201900482177 0.00993071593533487
1.7564296722412 0.0106235565819861
1.8913745880126 0.0110854503464203
1.9998550415039 0.0117782909930716
2.0513534545898 0.0122401847575058
2.1040439605712 0.01270207852194
2.305269241333 0.0131639722863741
2.6028156280517 0.0138568129330254
2.7081966400146 0.0143187066974596
2.9726028442382 0.0147806004618938
3.3991336822509 0.015473441108545
3.5293102264404 0.0159353348729792
3.9207935333251 0.0163972286374134
4.0686130523681 0.0168591224018476
4.0900707244873 0.0212471131639723
4.1091442108154 0.0297921478060046
4.127025604248 0.041108545034642
4.1425228118896 0.0542725173210162
4.1568279266357 0.0683602771362587
4.1728019714355 0.081986143187067
4.1882991790771 0.0951501154734411
4.2035579681396 0.108545034642032
4.220962524414 0.120554272517321
4.2390823364257 0.131408775981524
4.2569637298583 0.141570438799076
4.2722225189208 0.154965357967667
4.2834281921386 0.172055427251732
4.2932033538818 0.190069284064665
4.3022632598876 0.208083140877598
4.310131072998 0.226558891454965
4.3199062347412 0.244572748267898
4.3294429779052 0.262355658198614
4.3377876281738 0.280831408775982
4.3470859527587 0.298845265588915
4.3599605560302 0.314780600461894
4.3714046478271 0.331408775981524
4.3840408325195 0.347113163972286
4.3990612030029 0.360508083140878
4.4140815734863 0.374826789838337
4.4293403625488 0.388452655889146
4.4436454772949 0.402309468822171
4.4565200805664 0.417782909930716
4.4696331024169 0.433256351039261
4.4817924499511 0.449422632794457
4.4941902160644 0.465357967667436
4.5068264007568 0.481062355658199
4.5208930969238 0.495612009237875
4.5323371887207 0.512009237875289
4.5461654663085 0.5270207852194
4.5573711395263 0.543879907621247
4.5692920684814 0.56027713625866
4.5802593231201 0.577136258660508
4.5893192291259 0.595150115473441
4.59885597229 0.613163972286374
4.6076774597167 0.631408775981524
4.6181678771972 0.648729792147806
4.6284198760986 0.666281755196305
4.6391487121582 0.683602771362587
4.6510696411132 0.699769053117783
4.6632289886474 0.715704387990762
4.6770572662353 0.730254041570439
4.6930313110351 0.743879907621247
4.7090053558349 0.756581986143187
4.7261714935302 0.767898383371824
4.7404766082763 0.782448036951501
4.7557353973388 0.795842956120092
4.7712326049804 0.808545034642032
4.7864913940429 0.822170900692841
4.8003196716308 0.836720554272517
4.8162937164306 0.850346420323326
4.8303604125976 0.864896073903002
4.8460960388183 0.877598152424942
4.8637390136718 0.889607390300231
4.8818588256835 0.9
4.9006938934326 0.907852193995381
4.9209594726562 0.916397228637413
4.9407482147216 0.922632794457275
4.9631595611572 0.929561200923788
4.9829483032226 0.936258660508083
5.0029754638671 0.941108545034642
5.0315856933593 0.94526558891455
5.0547122955322 0.948498845265589
5.0756931304931 0.951270207852194
5.1014423370361 0.955427251732102
5.1221847534179 0.95796766743649
5.1469802856445 0.960508083140878
5.1784515380859 0.961200923787529
5.2089691162109 0.962586605080831
5.2332878112792 0.963972286374134
5.2709579467773 0.964896073903002
5.3179264068603 0.965588914549654
5.3677558898925 0.966281755196305
5.4478645324707 0.966974595842956
5.4881572723388 0.967667436489607
5.5129528045654 0.968360277136259
5.5758953094482 0.96905311778291
5.5975914001464 0.969515011547344
5.6967735290527 0.970207852193995
5.7263374328613 0.970900692840647
5.9409141540527 0.971362586605081
6.0114860534667 0.972286374133949
6.0529708862304 0.972748267898383
6.1476230621337 0.973210161662818
6.2553882598876 0.973672055427252
6.3271522521972 0.974133949191686
6.4177513122558 0.97459584295612
6.5813064575195 0.975057736720554
6.645917892456 0.975519630484988
6.8387985229492 0.97621247113164
6.9108009338378 0.976905311778291
6.9875717163085 0.977598152424942
7.0376396179199 0.978060046189376
7.1167945861816 0.978752886836028
7.1663856506347 0.980369515011547
7.2171688079833 0.98175519630485
7.2534084320068 0.982678983833718
7.2894096374511 0.983140877598152
7.3733329772949 0.983602771362587
7.4739456176757 0.984295612009238
7.5330734252929 0.984988452655889
7.5905323028564 0.985450346420323
7.6220035552978 0.986143187066975
7.6479911804199 0.986836027713626
7.7083110809326 0.98729792147806
7.7311992645263 0.988452655889146
7.765769958496 0.989376443418014
7.9045295715332 0.990069284064665
7.9908370971679 0.990531177829099
8.0597400665283 0.990993071593533
8.1007480621337 0.991685912240185
8.1992149353027 0.992147806004619
8.3448886871337 0.992609699769053
8.4400177001953 0.993764434180139
8.5189342498779 0.99445727482679
8.6467266082763 0.994919168591224
8.7556838989257 0.995381062355658
8.8198184967041 0.995842956120092
8.8906288146972 0.996304849884527
8.9421272277832 0.996997690531178
8.9671611785888 0.997690531177829
9.0885162353515 0.99838337182448
9.1893672943115 0.999076212471132
9.361982345581 0.999538106235566
9.5355510711669 1


==> figures/networked_snr_cdf_delays/fig-014_reduced.dat <==
1.4925003051757 0.000931098696461825
1.5201568603515 0.00139664804469274
1.540184020996 0.00442271880819367
1.5637874603271 0.00698324022346369
1.5873908996582 0.00861266294227188
1.6140937805175 0.00931098696461825
1.6400814056396 0.010707635009311
1.662254333496 0.0135009310986965
1.6884803771972 0.0148975791433892
1.7104148864746 0.0169925512104283
1.7392635345458 0.0181564245810056
1.774787902832 0.018854748603352
1.8067359924316 0.0204841713221601
1.8658638000488 0.0216480446927374
1.9197463989257 0.0223463687150838
2.0008087158203 0.0228119180633147
2.0427703857421 0.0235102420856611
2.103567123413 0.023975791433892
2.2873878479003 0.0244413407821229
2.6717185974121 0.0249068901303538
2.7503967285156 0.0256052141527002
2.7930736541748 0.0263035381750466
2.8743743896484 0.0267690875232775
2.993106842041 0.0272346368715084
3.1375885009765 0.0281657355679702
3.3838748931884 0.0286312849162011
4.0724277496337 0.029096834264432
4.0979385375976 0.0307262569832402
4.1186809539794 0.0328212290502793
4.1401386260986 0.0377094972067039
4.1561126708984 0.0516759776536313
4.169225692749 0.0670391061452514
4.1866302490234 0.079608938547486
4.2037963867187 0.0910148975791434
4.2207241058349 0.102420856610801
4.2383670806884 0.113128491620112
4.2521953582763 0.12756052141527
4.2657852172851 0.142690875232775
4.279613494873 0.157122905027933
4.2917728424072 0.173184357541899
4.3058395385742 0.188314711359404
4.317283630371 0.205074487895717
4.3268203735351 0.222998137802607
4.3365955352783 0.240689013035382
4.347801208496 0.25768156424581
4.3601989746093 0.273743016759777
4.3706893920898 0.290735567970205
4.3838024139404 0.306098696461825
4.3973922729492 0.321927374301676
4.4093132019042 0.338454376163873
4.4217109680175 0.354283054003724
4.4333934783935 0.370810055865922
4.4431686401367 0.388500931098696
4.4536590576171 0.40572625698324
4.4636726379394 0.423184357541899
4.4748783111572 0.439944134078212
4.4863224029541 0.456238361266294
4.4996738433837 0.471368715083799
4.5142173767089 0.485567970204842
4.528522491455 0.500232774674115
4.5456886291503 0.511405959031657
4.5619010925292 0.523277467411546
4.5766830444335 0.536778398510242
4.5902729034423 0.551908752327747
4.6000480651855 0.569366852886406
4.610538482666 0.58659217877095
4.6186447143554 0.605214152700186
4.6286582946777 0.622905027932961
4.6372413635253 0.641061452513967
4.6489238739013 0.657821229050279
4.6620368957519 0.67364990689013
4.6744346618652 0.689478584729981
4.6894550323486 0.703677839851024
4.7035217285156 0.718808193668529
4.7187805175781 0.732309124767225
4.7314167022705 0.747905027932961
4.7447681427001 0.763268156424581
4.7554969787597 0.780260707635009
4.7669410705566 0.796787709497207
4.7788619995117 0.813081936685289
4.791259765625 0.829376163873371
4.8065185546875 0.842644320297952
4.8208236694335 0.856843575418994
4.8377513885498 0.868715083798883
4.8539638519287 0.880819366852886
4.8737525939941 0.888500931098696
4.8921108245849 0.897113594040968
4.9107074737548 0.906191806331471
4.9302577972412 0.914571694599628
4.9498081207275 0.920623836126629
4.9695968627929 0.92877094972067
4.9915313720703 0.933659217877095
5.0141811370849 0.938081936685289
5.0351619720458 0.94157355679702
5.0587654113769 0.942970204841713
5.082368850708 0.94622905027933
5.1057338714599 0.949022346368715
5.1274299621582 0.952513966480447
5.1491260528564 0.953677839851024
5.1796436309814 0.95647113594041
5.2037239074707 0.958566108007449
5.2382946014404 0.959264432029795
5.2590370178222 0.961126629422719
5.2821636199951 0.962057728119181
5.3141117095947 0.963454376163873
5.3355693817138 0.965316573556797
5.3658485412597 0.96671322160149
5.3894519805908 0.967644320297952
5.4161548614501 0.968575418994413
5.441665649414 0.969739292364991
5.4817199707031 0.970204841713222
5.5060386657714 0.971601489757914
5.5291652679443 0.973463687150838
5.5532455444335 0.9743947858473
5.5761337280273 0.975791433891993
5.6025981903076 0.976489757914339
5.624771118164 0.977188081936685
5.7144165039062 0.978584729981378
5.7389736175537 0.979283054003724
5.9194564819335 0.979981378026071
5.960464477539 0.980679702048417
6.1228275299072 0.981610800744879
6.218671798706 0.98207635009311
6.2901973724365 0.982541899441341
6.4761638641357 0.983240223463687
6.5815448760986 0.983705772811918
6.685733795166 0.98463687150838
6.7133903503417 0.985102420856611
6.7768096923828 0.985567970204842
6.8340301513671 0.986266294227188
6.91819190979 0.986964618249534
6.9890022277832 0.987430167597765
7.0714950561523 0.988128491620112
7.1594715118408 0.988594040968343
7.2028636932373 0.989059590316574
7.2674751281738 0.98975791433892
7.2925090789794 0.990223463687151
7.3294639587402 0.990921787709497
7.4319839477539 0.991620111731844
7.4789524078369 0.99231843575419
7.6985359191894 0.993249534450652
7.7853202819824 0.993947858472998
7.8222751617431 0.994646182495345
7.8647136688232 0.995344506517691
7.920503616333 0.996042830540037
8.0184936523437 0.996508379888268
8.0435276031494 0.996973929236499
8.0795288085937 0.99743947858473
8.1841945648193 0.997905027932961
8.3041191101074 0.998603351955307
8.5945129394531 0.999068901303538
9.2952251434326 0.999534450651769
9.4203948974609 1


==> figures/networked_snr_cdf_delays/fig-015_reduced.dat <==
1.5115737915039 0.000462214005084354
1.5323162078857 0.00231107002542177
1.5606880187988 0.00277328403050612
1.5840530395507 0.00415992604575919
1.6350746154785 0.00462214005084354
1.6613006591796 0.0060087820660966
1.6961097717285 0.00670210307372313
1.7299652099609 0.00739542408134967
1.7528533935546 0.00878206609660273
1.8041133880615 0.00924428010168708
1.9009113311767 0.00970649410677143
1.9288063049316 0.0101687081118558
1.9853115081787 0.0108620291194823
2.1290779113769 0.0115553501271089
2.3996829986572 0.0120175641321932
2.709150314331 0.0124797781372776
2.9494762420654 0.0129419921423619
4.0686130523681 0.0134042061474463
4.0926933288574 0.0159463831754102
4.1112899780273 0.0244973422694708
4.1308403015136 0.0346660503813266
4.1491985321044 0.0450658654957245
4.1654109954833 0.0575456436330021
4.1828155517578 0.0681765657499422
4.2006969451904 0.0790385948694245
4.2204856872558 0.0878206609660273
4.2378902435302 0.0986826900855096
4.25386428833 0.110700254217703
4.2672157287597 0.125491102380402
4.2781829833984 0.142593020568523
4.2901039123535 0.159001617749018
4.3015480041503 0.176103535937139
4.3118000030517 0.193667668130344
4.3222904205322 0.210769586318465
4.3344497680664 0.22717818349896
4.3461322784423 0.243817887681997
4.3585300445556 0.259764270857407
4.3730735778808 0.274324012017564
4.3873786926269 0.288421539172637
4.4007301330566 0.303674601340421
4.4136047363281 0.319158770510746
4.4267177581787 0.334642939681072
4.4386386871337 0.351282643864109
4.4507980346679 0.367691241044604
4.4629573822021 0.383868731222556
4.4763088226318 0.399352900392882
4.490852355957 0.413219320545413
4.5061111450195 0.426623526692859
4.521369934082 0.440489946845389
4.5359134674072 0.454818581003004
4.5478343963623 0.470996071180957
4.5583248138427 0.488560203374162
4.5680999755859 0.506586549572452
4.5771598815917 0.524844002773284
4.5845508575439 0.5435636699792
4.5933723449707 0.561821123180032
4.6014785766601 0.580540790385949
4.6117305755615 0.597873815576612
4.6215057373046 0.61566905477236
4.6319961547851 0.633002079963023
4.6441555023193 0.649410677143517
4.6553611755371 0.666281488329096
4.6694278717041 0.680841229489254
4.6854019165039 0.693089900623989
4.69970703125 0.707649641784146
4.7128200531005 0.723133810954472
4.7276020050048 0.738155766119713
4.7404766082763 0.753871042292582
4.7521591186523 0.770279639473076
4.7657489776611 0.785763808643402
4.7807693481445 0.800092442801017
4.7950744628906 0.815114397966258
4.8096179962158 0.829211925121331
4.8246383666992 0.843540559278946
4.8401355743408 0.85671365842385
4.8568248748779 0.868731222556043
4.8749446868896 0.879131037670441
4.894733428955 0.886988675756875
4.9140453338623 0.895077420845852
4.9338340759277 0.902241737924659
4.953384399414 0.908250519990756
4.974365234375 0.915645944072105
4.9946308135986 0.92142361913566
5.0151348114013 0.925121331176335
5.0375461578369 0.929050150219552
5.0594806671142 0.933672290270395
5.0811767578125 0.938987751328865
5.1021575927734 0.941761035359371
5.1233768463134 0.944072105384793
5.1558017730712 0.948925352438179
5.1770210266113 0.950311994453432
5.2173137664794 0.952160850473769
5.2416324615478 0.955165241506818
5.2640438079833 0.957938525537324
5.2871704101562 0.959787381557661
5.3150653839111 0.961405130575456
5.3443908691406 0.963022879593252
5.3722858428955 0.96394730760342
5.4004192352294 0.964640628611047
5.4249763488769 0.9660272706263
5.4554939270019 0.967876126646637
5.4786205291748 0.970187196672059
5.5038928985595 0.973191587705107
5.570650100708 0.974116015715276
5.6042671203613 0.974809336722903
5.6619644165039 0.975733764733071
5.7156085968017 0.97665819274324
5.7597160339355 0.977351513750867
5.8047771453857 0.97873815576612
5.8503150939941 0.979431476773746
5.9056282043457 0.979893690778831
6.0737133026123 0.980355904783915
6.1101913452148 0.980818118788999
6.2201023101806 0.981742546799168
6.2551498413085 0.982204760804252
6.3247680664062 0.982898081811879
6.4122676849365 0.983591402819505
6.5147876739501 0.98405361682459
6.5886974334716 0.984515830829674
6.746768951416 0.985209151837301
6.8347454071044 0.986133579847469
6.9277286529541 0.986595793852554
6.9808959960937 0.98728911486018
7.094383239746 0.988213542870349
7.1282386779785 0.988675756875433
7.1794986724853 0.989137970880518
7.239818572998 0.989600184885602
7.2801113128662 0.990062398890686
7.3564052581787 0.990755719898313
7.3826313018798 0.991449040905939
7.4665546417236 0.991911254911024
7.606029510498 0.99260457591865
7.6775550842285 0.993066789923735
7.7359676361083 0.993529003928819
7.7733993530273 0.994222324936446
7.8608989715576 0.994915645944072
7.9030990600585 0.995608966951699
8.1484317779541 0.996071180956783
8.1856250762939 0.996764501964409
8.3346366882324 0.997457822972036
8.4004402160644 0.99792003697712
8.439302444458 0.998382250982205
8.4884166717529 0.998844464987289
8.615493774414 0.999537785994916
8.9905261993408 1


==> figures/networked_snr_cdf_delays/fig-016_reduced.dat <==
1.4646053314208 0.000230786983614124
1.5225410461425 0.000692360950842372
1.5535354614257 0.00138472190168474
1.5807151794433 0.00276944380336949
1.6102790832519 0.00346180475421186
1.6462802886962 0.00484652665589661
1.6717910766601 0.0057696745903531
1.7120838165283 0.00646203554119548
1.758337020874 0.00784675744288022
1.7788410186767 0.00830833141010847
1.8281936645507 0.00876990537733672
1.9195079803466 0.00923147934456497
1.9915103912353 0.00992384029540734
2.0587444305419 0.0106162012462497
2.4082660675048 0.011077775213478
2.4700164794921 0.0115393491807062
2.770185470581 0.0120009231479345
3.1547546386718 0.0124624971151627
4.0187835693359 0.012924071082391
4.0831565856933 0.0145395799676898
4.1041374206542 0.0198476805908147
4.1241645812988 0.0240018462958689
4.1425228118896 0.0320793907223633
4.1627883911132 0.0394645741980152
4.1816234588623 0.0475421186245096
4.2009353637695 0.0572351719363028
4.2169094085693 0.0696976690514655
4.2328834533691 0.0828525271174706
4.2493343353271 0.0943918762981768
4.2645931243896 0.108239095315024
4.2791366577148 0.1225478882991
4.2915344238281 0.138702977152089
4.3041706085205 0.154858066005077
4.317283630371 0.170551580890838
4.3306350708007 0.18578352180937
4.3437480926513 0.20147703669513
4.357099533081 0.217401338564505
4.3716430664062 0.231479344564967
4.3847560882568 0.247403646434341
4.3957233428955 0.264251096238172
4.4054985046386 0.281790906992846
4.4176578521728 0.297945995845834
4.4305324554443 0.313870297715209
4.4412612915039 0.330948534502654
4.4527053833007 0.347795984306485
4.4655799865722 0.363489499192246
4.4789314270019 0.378721440110778
4.4929981231689 0.393491807062082
4.5084953308105 0.406185091160859
4.523754119873 0.420032310177706
4.5371055603027 0.435495038079852
4.5483112335205 0.452342487883683
4.5607089996337 0.468266789753058
4.5711994171142 0.485575813524117
4.5802593231201 0.504038772213247
4.5909881591796 0.521117009000692
4.6000480651855 0.539118393722594
4.6107769012451 0.556196630510039
4.622459411621 0.573274867297484
4.6353340148925 0.588968382183245
4.6470165252685 0.605354258019848
4.65989112854 0.621278559889222
4.6713352203369 0.638126009693053
4.683494567871 0.654511885529656
4.6932697296142 0.672513270251558
4.7042369842529 0.689591507039003
4.7135353088378 0.707362104777291
4.7228336334228 0.725363489499192
4.7335624694824 0.742672513270252
4.7447681427001 0.759289176090469
4.7566890716552 0.7761366258943
4.7698020935058 0.791599353796446
4.7826766967773 0.80752365566582
4.7965049743652 0.822524809600738
4.8129558563232 0.83544888068313
4.8291683197021 0.847680590814678
4.8441886901855 0.861989383798754
4.859447479248 0.875605815831987
4.8766136169433 0.887375951996307
4.894733428955 0.897761366258943
4.9135684967041 0.90653127163628
4.9326419830322 0.914147242095546
4.9521923065185 0.919916916685899
4.9734115600585 0.925917378259866
4.9958229064941 0.930994691899377
5.0165653228759 0.934918070620817
5.0370693206787 0.94068774521117
5.0606727600097 0.945765058850681
5.0821304321289 0.948303715670436
5.1045417785644 0.951534733441034
5.1288604736328 0.953381029309947
5.1567554473876 0.957073621047773
5.1794052124023 0.960996999769213
5.2030086517333 0.963535656588968
5.2244663238525 0.964920378490653
5.2452087402343 0.966074313408724
5.2735805511474 0.968151396261251
5.2995681762695 0.969074544195707
5.3277015686035 0.970459266097392
5.3584575653076 0.972536348949919
5.3901672363281 0.97484421878606
5.4287910461425 0.975536579736903
5.4616928100585 0.975998153704131
5.4891109466552 0.976921301638588
5.5139064788818 0.977844449573044
5.5437088012695 0.979229171474729
5.5861473083496 0.980152319409185
5.6161880493164 0.980613893376414
5.6469440460205 0.98153704131087
5.709171295166 0.982460189245327
5.749225616455 0.983152550196169
5.9192180633544 0.983614124163397
5.9609413146972 0.984075698130625
5.9947967529296 0.984768059081468
6.0575008392333 0.985229633048696
6.1628818511962 0.987075928917609
6.2582492828369 0.987537502884837
6.3092708587646 0.987999076852066
6.42991065979 0.988460650819294
6.6986083984375 0.988922224786522
7.0948600769042 0.98938379875375
7.2066783905029 0.990306946688207
7.2696208953857 0.990999307639049
7.3051452636718 0.991691668589892
7.3616504669189 0.992384029540734
7.430076599121 0.992845603507962
7.7340602874755 0.99330717747519
7.7886581420898 0.993768751442419
7.8744888305664 0.994691899376875
7.9846382141113 0.995153473344103
8.09907913208 0.995615047311332
8.129596710205 0.996307408262174
8.1787109375 0.996768982229402
8.3532333374023 0.99723055619663
8.5654258728027 0.997692130163859
8.6445808410644 0.998153704131087
9.4048976898193 0.998615278098315
9.4649791717529 0.999076852065544
9.9885463714599 0.999538426032772
10.3368759155273 1


==> figures/networked_snr_cdf_delays/fig-017_reduced.dat <==
1.5361309051513 0.00046882325363338
1.5606880187988 0.00140646976090014
1.5990734100341 0.0023441162681669
1.6441345214843 0.00281293952180028
1.7578601837158 0.00398499765588373
1.796007156372 0.0046882325363338
2.3760795593261 0.00515705578996718
2.7203559875488 0.00562587904360056
3.0469894409179 0.00609470229723394
4.0838718414306 0.00843881856540084
4.1050910949707 0.0133614627285513
4.1251182556152 0.0199249882794187
4.1453838348388 0.0281293952180028
4.1658878326416 0.0337552742616034
4.1871070861816 0.0410220346929208
4.2078495025634 0.0438349742147211
4.227876663208 0.0464135021097046
4.2474269866943 0.0527426160337553
4.2653083801269 0.0628223159868729
4.281997680664 0.0745428973277075
4.2979717254638 0.0860290670417253
4.3122768402099 0.100093764650727
4.3275356292724 0.113924050632911
4.3444633483886 0.126582278481013
4.3635368347167 0.13525550867323
4.3833255767822 0.142991092358181
4.4019222259521 0.153539615564932
4.4207572937011 0.1629160806376
4.4376850128173 0.174402250351617
4.4553279876708 0.185888420065635
4.4710636138916 0.198781059540553
4.488468170166 0.210736052508204
4.5058727264404 0.221518987341772
4.5225620269775 0.233942803563057
4.5382976531982 0.246601031411158
4.5530796051025 0.260431317393343
4.5685768127441 0.273792780121894
4.5831203460693 0.287857477730895
4.5995712280273 0.30028129395218
4.6133995056152 0.315283638068448
4.6279430389404 0.329113924050633
4.6427249908447 0.342944210032818
4.6570301055908 0.357946554149086
4.6703815460205 0.372948898265354
4.6837329864501 0.388420065635255
4.6963691711425 0.404125644631974
4.7094821929931 0.419596812001875
4.7225952148437 0.435067979371777
4.7364234924316 0.450070323488045
4.7512054443359 0.463666197843413
4.7674179077148 0.476793248945148
4.7829151153564 0.489685888420066
4.7981739044189 0.50351617440225
4.814863204956 0.515471167369902
4.8291683197021 0.530239099859353
4.84299659729 0.545007032348805
4.8568248748779 0.560009376465073
4.8727989196777 0.573605250820441
4.8866271972656 0.588607594936709
4.9028396606445 0.601500234411627
4.9178600311279 0.615330520393812
4.9335956573486 0.628457571495546
4.9488544464111 0.641350210970464
4.9612522125244 0.657055789967182
4.9765110015869 0.67065166432255
4.9893856048583 0.686122831692452
5.0039291381835 0.700187529301453
5.019187927246 0.713548992030005
5.0323009490966 0.729020159399906
5.0489902496337 0.740975152367557
5.0656795501708 0.752930145335209
5.0852298736572 0.760665729020159
5.1050186157226 0.76699484294421
5.1226615905761 0.777543366150961
5.1379203796386 0.790904828879512
5.1550865173339 0.802625410220347
5.1705837249755 0.816455696202532
5.1870346069335 0.828645100796999
5.2058696746826 0.838490389123301
5.2237510681152 0.848335677449601
5.2392482757568 0.861697140178153
5.2578449249267 0.869901547116737
5.2771568298339 0.875527426160338
5.2962303161621 0.885607126113455
5.3157806396484 0.892639474917956
5.3358078002929 0.898265353961556
5.3546428680419 0.905766526019691
5.3739547729492 0.913502109704641
5.3932666778564 0.921003281762775
5.4142475128173 0.927097984060009
5.4352283477783 0.931082981715893
5.458116531372 0.934364744491327
5.4800510406494 0.937880918893577
5.5041313171386 0.940928270042194
5.5253505706787 0.945850914205345
5.5470466613769 0.950304735114862
5.5682659149169 0.954289732770745
5.5885314941406 0.958040318799812
5.6114196777343 0.960853258321613
5.6321620941162 0.96390060947023
5.6536197662353 0.965775902484763
5.6767463684082 0.967885607126113
5.7041645050048 0.969760900140647
5.7346820831298 0.971167369901547
5.7580471038818 0.973745897796531
5.7809352874755 0.976324425691514
5.807876586914 0.978434130332865
5.8352947235107 0.979606188466948
5.8732032775878 0.980543834974215
5.8956146240234 0.981481481481482
5.9256553649902 0.982653539615565
5.9711933135986 0.984060009376465
5.9945583343505 0.984763244256915
6.0362815856933 0.985935302390999
6.0713291168212 0.986872948898265
6.1423778533935 0.988045007032349
6.1709880828857 0.989217065166432
6.1917304992675 0.989920300046882
6.2777996063232 0.990389123300516
6.3393115997314 0.990857946554149
6.3724517822265 0.991326769807782
6.4039230346679 0.992030004688233
6.4558982849121 0.992498827941866
6.4938068389892 0.993202062822316
6.5910816192626 0.993905297702766
6.9091320037841 0.994374120956399
7.2493553161621 0.994842944210033
7.6665878295898 0.995311767463666
7.7595710754394 0.9957805907173
7.822036743164 0.996249413970933
7.9302787780761 0.996718237224566
8.1603527069091 0.9971870604782
8.2283020019531 0.997655883731833
8.3708763122558 0.998124706985467
8.674144744873 0.9985935302391
9.0858936309814 0.999062353492733
9.5677375793457 0.999531176746367
10.0846290588378 1


==> figures/networked_snr_cdf_delays/fig-018_reduced.dat <==
1.4851093292236 0.000476417341591234
1.5170574188232 0.00190566936636494
1.5459060668945 0.00262029537875179
1.5759468078613 0.00404954740352549
1.6133785247802 0.00547879942829919
1.6427040100097 0.00619342544068604
1.6751289367675 0.00738446879466413
1.7075538635253 0.00809909480705098
1.7750263214111 0.00905192949023344
1.8174648284912 0.0100047641734159
1.8973350524902 0.0104811815150071
1.9376277923583 0.0109575988565984
2.2222995758056 0.0114340161981896
2.5801658630371 0.0119104335397808
3.3209323883056 0.0123868508813721
3.9899349212646 0.0128632682229633
4.0690898895263 0.0138161029061458
4.0886402130126 0.0195331110052406
4.105806350708 0.0295378751786565
4.1244029998779 0.0393044306812768
4.1429996490478 0.0495474035254883
4.1568279266357 0.0643163411148166
4.1723251342773 0.0774178180085755
4.1933059692382 0.0862315388280133
4.2123794555664 0.0938542162934731
4.2321681976318 0.101476893758933
4.2474269866943 0.115292996665079
4.260778427124 0.130538351595998
4.2710304260253 0.147927584564078
4.2815208435058 0.165078608861363
4.2920112609863 0.182467841829443
4.3022632598876 0.199857074797523
4.312515258789 0.217246307765603
4.3230056762695 0.234635540733683
4.3337345123291 0.251786565030967
4.3439865112304 0.269175797999047
4.3580532073974 0.28370652691758
4.3694972991943 0.300381133873273
4.3847560882568 0.313482610767032
4.3966770172119 0.329680800381134
4.4102668762207 0.345164363982849
4.4221878051757 0.361600762267747
4.4348239898681 0.377560743211053
4.4484138488769 0.392806098141972
4.4622421264648 0.407575035731301
4.4751167297363 0.423535016674607
4.4887065887451 0.438780371605526
4.5046806335449 0.451405431157694
4.5180320739746 0.466174368747022
4.5311450958251 0.481419723677942
4.542589187622 0.498570747975226
4.5540332794189 0.515483563601715
4.5633316040039 0.533349213911386
4.5721530914306 0.551453072891853
4.5809745788574 0.569795140543116
4.5886039733886 0.588375416865174
4.5955181121826 0.607432110528823
4.603624343872 0.625774178180086
4.6124458312988 0.643878037160553
4.6219825744628 0.661505478799428
4.6346187591552 0.67770366841353
4.6484470367431 0.692710814673654
4.6620368957519 0.707717960933778
4.6765804290771 0.722248689852311
4.6920776367187 0.735111958075274
4.7070980072021 0.74892806098142
4.7223567962646 0.762267746545974
4.7361850738525 0.777989518818485
4.7516822814941 0.791567413053835
4.7636032104492 0.807765602667937
4.7762393951416 0.823725583611243
4.7898292541503 0.839209147212959
4.8034191131591 0.854454502143878
4.8170089721679 0.869461648404002
4.8334598541259 0.881372081943783
4.8520565032958 0.892806098141972
4.8706531524658 0.904001905669366
4.8892498016357 0.913530252501191
4.908800125122 0.92067651262506
4.9281120300292 0.927822772748928
4.9471855163574 0.934969032872797
4.9693584442138 0.940686040971891
4.9901008605957 0.945688423058599
5.0103664398193 0.949499761791329
5.0320625305175 0.954978561219628
5.0551891326904 0.959028108623154
5.0756931304931 0.962839447355884
5.098819732666 0.964268699380657
5.1207542419433 0.967603620771796
5.1438808441162 0.969985707479752
5.1751136779785 0.9728442115293
5.2018165588378 0.97498808956646
5.2282810211181 0.977370176274416
5.2497386932373 0.978561219628394
5.2757263183593 0.980228680323964
5.3050518035888 0.982134349690329
5.3317546844482 0.983801810385898
5.3544044494628 0.985945688423059
5.3770542144775 0.987613149118628
5.4032802581787 0.98856598380181
5.4388046264648 0.989280609814197
5.5131912231445 0.991424487851358
5.5809020996093 0.992853739876131
5.6190490722656 0.993568365888518
5.6664943695068 0.994521200571701
5.7177543640136 0.994997617913292
5.871295928955 0.995474035254883
5.9144496917724 0.995950452596475
5.988597869873 0.996426869938066
6.0606002807617 0.997141495950453
6.2084197998046 0.997617913292044
6.3886642456054 0.998094330633635
7.3425769805908 0.998570747975226
7.7593326568603 0.999047165316818
7.8370571136474 0.999523582658409
8.2356929779052 1


==> figures/networked_snr_cdf_delays/fig-019_reduced.dat <==
4.0578842163085 0.000472813238770686
4.0836334228515 0.00212765957446809
4.1031837463378 0.00969267139479905
4.1215419769287 0.0186761229314421
4.138708114624 0.0293144208037825
4.1556358337402 0.0418439716312057
4.1732788085937 0.0522458628841608
4.1892528533935 0.0652482269503546
4.2049884796142 0.0782505910165485
4.2214393615722 0.090307328605201
4.237413406372 0.102836879432624
4.2529106140136 0.115839243498818
4.2669773101806 0.130496453900709
4.2798519134521 0.146099290780142
4.2901039123535 0.163593380614657
4.3013095855712 0.180614657210402
4.3115615844726 0.198108747044917
4.321813583374 0.215839243498818
4.3308734893798 0.234042553191489
4.3396949768066 0.252245862884161
4.3497085571289 0.269739952718676
4.3623447418212 0.285342789598109
4.3752193450927 0.301182033096927
4.3869018554687 0.317494089834515
4.3997764587402 0.333096926713948
4.4107437133789 0.350354609929078
4.4217109680175 0.367375886524823
4.4355392456054 0.382269503546099
4.4498443603515 0.397872340425532
4.4646263122558 0.412056737588652
4.4796466827392 0.426241134751773
4.4910907745361 0.443262411347518
4.5032501220703 0.459574468085106
4.5146942138671 0.476359338061466
4.5282840728759 0.491252955082742
4.5390129089355 0.508274231678487
4.5526027679443 0.524113475177305
4.5630931854248 0.54160756501182
4.5747756958007 0.558156028368794
4.5866966247558 0.574231678486998
4.5974254608154 0.591489361702128
4.6074390411376 0.609219858156028
4.6179294586181 0.626713947990544
4.6286582946777 0.644444444444444
4.6415328979492 0.660283687943262
4.6544075012207 0.676359338061466
4.6675205230712 0.691962174940898
4.6823024749755 0.705910165484634
4.6961307525634 0.720567375886525
4.7123432159423 0.733333333333333
4.7278404235839 0.746808510638298
4.7414302825927 0.76193853427896
4.7581195831298 0.774468085106383
4.7729015350341 0.788416075650118
4.7879219055175 0.801654846335697
4.80318069458 0.814893617021277
4.8160552978515 0.830732860520095
4.8305988311767 0.84468085106383
4.8446655273437 0.860047281323877
4.8601627349853 0.873286052009456
4.8749446868896 0.887470449172577
4.8935413360595 0.896690307328605
4.913330078125 0.904491725768321
4.9378871917724 0.91063829787234
4.9576759338378 0.914893617021277
4.9796104431152 0.919858156028369
5.0039291381835 0.922695035460993
5.0282478332519 0.92789598108747
5.0487518310546 0.931205673758865
5.0687789916992 0.93451536643026
5.0914287567138 0.939007092198582
5.115270614624 0.943026004728132
5.1362514495849 0.946335697399527
5.1560401916503 0.949881796690307
5.1822662353515 0.951300236406619
5.2065849304199 0.952718676122931
5.2449703216552 0.953900709219858
5.2757263183593 0.954609929078014
5.2978992462158 0.955791962174941
5.3217411041259 0.957210401891253
5.3434371948242 0.957919621749409
5.3768157958984 0.958628841607565
5.4399967193603 0.959574468085106
5.4647922515869 0.963593380614657
5.4893493652343 0.968321513002364
5.5117607116699 0.971867612293144
5.5353641510009 0.973995271867612
5.5601596832275 0.97565011820331
5.5820941925048 0.976595744680851
5.6087970733642 0.977777777777778
5.6526660919189 0.978959810874705
5.6903362274169 0.979905437352246
5.7370662689208 0.981087470449173
5.7728290557861 0.982033096926714
5.9068202972412 0.98274231678487
6.0248374938964 0.983215130023641
6.1109066009521 0.983687943262411
6.2100887298583 0.984160756501182
6.272554397583 0.984633569739953
6.9389343261718 0.985106382978723
7.0257186889648 0.985815602836879
7.2181224822998 0.98628841607565
7.3063373565673 0.986997635933806
7.5111389160156 0.987470449172577
7.5700283050537 0.987943262411348
7.6878070831298 0.988416075650118
7.7090263366699 0.988888888888889
7.7655315399169 0.990070921985816
7.838487625122 0.990780141843972
7.9004764556884 0.991489361702128
7.9913139343261 0.992434988179669
8.0926418304443 0.993144208037825
8.1961154937744 0.994089834515366
8.2387924194335 0.995035460992908
8.2945823669433 0.995508274231679
8.4903240203857 0.995981087470449
8.5396766662597 0.99645390070922
8.636474609375 0.997163120567376
8.6927413940429 0.997635933806147
8.7902545928955 0.998345153664303
8.939504623413 0.998817966903073
8.965253829956 0.999290780141844
9.282112121582 1


==> figures/networked_snr_cdf_delays/fig-020_reduced.dat <==
4.0502548217774 0.000441793682350342
4.0769577026368 0.00132538104705103
4.09770011901861 0.00331345261762757
4.12225723266609 0.00574331787055445
4.145622253418 0.00773138944113099
4.1701793670655 0.0108239452175834
4.192590713501 0.0163463662469627
4.2138099670411 0.0225314777998675
4.2328834533692 0.0307046609233488
4.2505264282227 0.0404241219350563
4.2674541473389 0.0516898608349901
4.2848587036133 0.0633973934172741
4.3020248413087 0.074884029158383
4.319190979004 0.0848243870112657
4.3356418609619 0.0965319195935498
4.3523311614991 0.107797658493484
4.3687820434571 0.119726087916943
4.3854713439942 0.130991826816877
4.4021606445313 0.14225756571681
4.4183731079102 0.155290479346145
4.4364929199219 0.164568146675503
4.4529438018799 0.176054782416611
4.4686794281007 0.188645902363596
4.4856071472169 0.19946984758118
4.5015811920166 0.211619173845814
4.5166015625 0.225756571681025
4.5316219329834 0.23923127899271
4.5459270477295 0.253810470510272
4.5595169067383 0.269273249392534
4.5740604400635 0.283410647227745
4.5888423919678 0.297106251380605
4.6019554138185 0.312569030262867
4.615068435669 0.32847360282748
4.6279430389405 0.344157278550917
4.6412944793701 0.359840954274354
4.6548843383789 0.37464104263309
4.6694278717041 0.389441130991827
4.68182563781749 0.405566600397614
4.6982765197755 0.418820410868125
4.71377372741701 0.43229511817981
4.7280788421631 0.446653412856196
4.7416687011719 0.461453501214933
4.755735397339 0.476032692732494
4.7709941864014 0.489728296885355
4.7850608825684 0.504086591561741
4.8012733459473 0.517119505191076
4.8182010650636 0.528606140932185
4.833221435547 0.54208084824387
4.85014915466309 0.553567483984979
4.866361618042 0.566158603931964
4.8847198486329 0.575878064943671
4.903793334961 0.583830351225977
4.9233436584473 0.591340843825933
4.9433708190918 0.598188645902364
4.9653053283692 0.604815551137619
4.9855709075929 0.609454384802297
5.0048828125 0.615197702672852
5.0241947174073 0.621603711066932
5.04446029663099 0.627126132096311
5.0661563873291 0.632427656284515
5.0890445709229 0.637729180472719
5.1100254058838 0.643472498343274
5.1326751708985 0.649878506737354
5.1531791687012 0.654075546719682
5.1727294921876 0.660260658272587
5.1920413970948 0.666224872984316
5.2111148834229 0.673735365584272
5.2340030670167 0.679920477137177
5.253553390503 0.685884691848907
5.2731037139893 0.694057874972388
5.2940845489502 0.701568367572344
5.3150653839112 0.710846034901701
5.3350925445558 0.718798321184007
5.3539276123047 0.727413297989839
5.37443161010749 0.732714822178043
5.3939819335938 0.740225314777999
5.4140090942384 0.745968632648553
5.4330825805664 0.755025403136735
5.4531097412109 0.759885133642589
5.4736137390137 0.762977689419041
5.4969787597656 0.768279213607245
5.5181980133057 0.772697150430749
5.53846359252939 0.777335984095427
5.5592060089112 0.782195714601281
5.580186843872 0.788380826154186
5.60259819030771 0.79324055666004
5.6264400482178 0.799204771371769
5.6469440460205 0.802297327148222
5.6681632995606 0.805389882924674
5.6884288787843 0.808703335542302
5.7084560394287 0.811354097636404
5.7299137115479 0.816655621824608
5.7530403137208 0.820631764965761
5.7754516601563 0.824387011265739
5.795955657959 0.828804948089242
5.8181285858154 0.832781091230395
5.8391094207764 0.836536337530373
5.8634281158448 0.839407996465651
5.88750839233401 0.84448862381268
5.9106349945069 0.848464766953833
5.9311389923097 0.854428981665562
5.9540271759033 0.85818422796554
5.9752464294434 0.861055886900817
5.9959888458252 0.86459023635962
6.0181617736816 0.867903688977248
6.0467720031739 0.870112657388999
6.0789585113526 0.872100728959576
6.1168670654297 0.874309697371328
6.1388015747071 0.875193284736028
6.1595439910889 0.87696045946543
6.1857700347901 0.879390324718357
6.2124729156494 0.881820189971283
6.2396526336671 0.883587364700685
6.2599182128906 0.886679920477137
6.2844753265381 0.887563507841838
6.3066482543946 0.888888888888889
6.3295364379883 0.88977247625359
6.3571929931641 0.890876960459465
6.3912868499756 0.891318754141816
6.4127445220948 0.892202341506516
6.4384937286377 0.892644135188867
6.4795017242432 0.893527722553567
6.518840789795 0.894632206759443
6.5438747406006 0.895074000441794
6.6113471984863 0.895957587806494
6.6530704498292 0.89662027833002
6.7267417907715 0.897282968853545
6.8151950836182 0.897724762535896
6.8728923797607 0.898829246741772
6.9129467010498 0.899491937265297
6.9651603698732 0.900154627788823
7.00354576110851 0.901038215153523
7.0505142211915 0.901700905677049
7.0827007293702 0.902584493041749
7.1630477905274 0.90346808040645
7.2152614593507 0.903909874088801
7.3416233062745 0.904351667771151
7.3785781860352 0.905014358294676
7.4803829193116 0.905456151977027
7.5442790985107 0.905897945659377
7.5807571411133 0.906560636182903
7.6115131378175 0.907002429865253
7.6515674591065 0.907886017229954
7.7099800109864 0.908769604594654
7.7509880065919 0.909211398277005
7.779598236084 0.910094985641705
7.8530311584472 0.910757676165231
7.899284362793 0.911641263529931
7.9214572906494 0.912745747735807
7.990837097168 0.913187541418158
8.0273151397706 0.913629335100508
8.0912113189698 0.914292025624034
8.1727504730224 0.914954716147559
8.2898139953613 0.915396509829909
8.3215236663819 0.91583830351226
8.42094421386721 0.916500994035785
8.4803104400634 0.917384581400486
8.5065364837647 0.918047271924011
8.5675716400148 0.918930859288712
8.631706237793 0.919372652971063
8.6820125579834 0.919814446653413
8.737087249756 0.920256240335763
8.882761001587 0.920698034018114
8.97145271301269 0.921360724541639
9.0327262878418 0.921802518223989
9.1099739074707 0.92268610558869
9.260654449463 0.923348796112216
9.3619823455811 0.923790589794566
9.43493843078619 0.924232383476916
9.4809532165527 0.924895074000442
9.5195770263673 0.925557764523967
9.5524787902833 0.925999558206318
9.5903873443604 0.926441351888668
9.6395015716553 0.927324939253369
9.7405910491944 0.928208526618069
9.8011493682862 0.928871217141595
9.8590850830079 0.929313010823945
9.8886489868165 0.929975701347471
9.9458694458008 0.930417495029821
9.9844932556154 0.931742876076872
10.0221633911134 0.932405566600398
10.0684165954591 0.933289153965098
10.1072788238526 0.934172741329799
10.1716518402101 0.935277225535675
10.1950168609619 0.936160812900376
10.2441310882569 0.936823503423901
10.2896690368652 0.937927987629777
10.3137493133546 0.938590678153302
10.342836380005 0.939916059200353
10.3864669799805 0.941020543406229
10.4539394378662 0.942125027612105
10.4911327362061 0.943008614976806
10.5707645416259 0.943450408659156
10.5960369110108 0.944775789706207
10.6220245361328 0.945880273912083
10.6594562530518 0.946542964435609
10.6894969940186 0.947426551800309
10.7219219207764 0.948089242323835
10.7593536376954 0.94875193284736
10.8182430267334 0.949193726529711
10.8599662780762 0.949856417053236
10.8914375305176 0.950298210735587
10.9469890594483 0.950960901259112
11.009693145752 0.951402694941462
11.0645294189453 0.952065385464988
11.1048221588135 0.952728075988513
11.1367702484131 0.953390766512039
11.1691951751709 0.954053457035564
11.1906528472901 0.95515794124144
11.2297534942627 0.955599734923791
11.3167762756348 0.956483322288491
11.3573074340821 0.957366909653192
11.3871097564697 0.958471393859068
11.4216804504395 0.959134084382593
11.4634037017822 0.959575878064944
11.528491973877 0.96068036227082
11.5783214569092 0.96112215595317
11.6117000579835 0.962447537000221
11.6631984710694 0.963331124364922
11.6872787475586 0.964656505411973
11.7437839508058 0.965760989617849
11.7723941802979 0.966865473823724
11.7952823638917 0.967749061188425
11.8186473846436 0.968632648553126
11.8684768676758 0.969516235917826
11.9006633758545 0.970841616964877
11.9307041168213 0.971504307488403
11.9531154632569 0.972829688535454
11.9845867156982 0.97437596642368
12.0213031768799 0.975480450629556
12.0472908020021 0.976143141153082
12.0744705200196 0.976584934835432
12.1438503265382 0.977247625358957
12.1920108795167 0.977689419041308
12.2182369232178 0.978352109564833
12.2613906860352 0.979235696929534
12.2885704040527 0.979898387453059
12.3319625854492 0.980561077976585
12.3853683471681 0.981444665341286
12.4263763427735 0.982328252705986
12.4666690826416 0.982990943229512
12.6211643218995 0.983653633753037
12.6841068267823 0.984316324276563
12.7823352813721 0.984979014800088
12.840509414673 0.985420808482439
13.0581855773926 0.985862602164789
13.4696960449219 0.986304395847139
13.5648250579834 0.98718798321184
13.7395858764649 0.98762977689419
13.8475894927979 0.988071570576541
13.9689445495606 0.988513364258891
16.5469646453859 0.988955157941241
16.608476638794 0.989396951623592
16.9243812561036 0.989838745305942
17.0440673828125 0.990501435829468
17.6639556884766 0.990943229511818
17.7972316741943 0.991385023194168
17.859697341919 0.992047713717694
17.9140567779542 0.992710404241219
17.9548263549805 0.993373094764745
18.2597637176514 0.994477578970621
18.3484554290773 0.994919372652971
18.4392929077148 0.995361166335321
18.620491027832 0.996023856858847
18.8212394714356 0.996465650541197
19.8187828063965 0.996907444223548
20.4896926879883 0.997349237905898
24.1687297821045 0.997791031588248
26.4043807983399 0.998232825270599
28.5685062408448 0.998674618952949
44.2674160003663 0.999116412635299
45.8736419677735 0.99955820631765
59.2894554138185 1


==> figures/networked_snr_cdf_delays/fig-021_reduced.dat <==
3.9627552032471 0.000221533008418254
4.0693283081055 0.00110766504209127
4.0917396545411 0.00287992910943731
4.1134357452393 0.00443066016836509
4.1370391845704 0.00575985821887461
4.157304763794 0.00886132033673017
4.180669784546 0.0126273814798405
4.2011737823486 0.0181657066902969
4.2221546173096 0.0237040319007532
4.2409896850586 0.0314576871953921
4.2593479156495 0.040983606557377
4.2774677276612 0.0511741249446167
4.2948722839356 0.0613646433318564
4.3103694915772 0.0744350908285334
4.3258666992188 0.0875055383252104
4.3416023254395 0.0999113867966327
4.3559074401856 0.114089499335401
4.3697357177735 0.129153743907842
4.3833255767823 0.143996455471865
4.396677017212 0.159282233052725
4.4124126434326 0.171909614532565
4.4279098510743 0.184980062029242
4.4426918029785 0.198936641559592
4.4562816619874 0.213779353123615
4.4729709625245 0.225077536552946
4.4896602630616 0.237926451041205
4.5063495635986 0.250553832521046
4.5220851898194 0.263624280017723
4.5385360717773 0.276473194505981
4.551649093628 0.291980505095259
4.5654773712159 0.306601683650864
4.5816898345948 0.319229065130704
4.5959949493409 0.333407177669473
4.6107769012451 0.347142224191405
4.6253204345703 0.361541869738591
4.640817642212 0.37439078422685
4.6565532684326 0.387461231723527
4.671335220337 0.401196278245459
4.687786102295 0.413159060700044
4.7025680541992 0.427337173238813
4.7202110290528 0.437970757642889
4.7361850738527 0.451262738147984
4.7528743743897 0.463668586619406
4.7669410705568 0.478289765175011
4.7814846038818 0.492689410722198
4.7960281372071 0.507532122286221
4.8108100891113 0.521488701816571
4.8265457153321 0.534116083296411
4.8429965972901 0.546078865750997
4.86159324646 0.556269384138237
4.8797130584717 0.566238369517058
4.899263381958 0.573770491803279
4.9192905426026 0.581081081081081
4.9386024475098 0.589499335400975
4.9607753753662 0.593708462560922
4.9817562103272 0.599689853788214
5.0034523010254 0.603677447939743
5.0244331359864 0.609215773150199
5.0456523895264 0.614532565352237
5.0666332244873 0.622729286663713
5.0852298736573 0.63070447496677
5.1045417785644 0.637128932210899
5.1248073577881 0.645547186530793
5.1438808441162 0.651750110766504
5.1655769348145 0.659503766061143
5.1858425140382 0.667257421355782
5.2051544189454 0.674346477625166
5.2247047424317 0.68143553389455
5.2435398101808 0.688967656180771
5.2623748779298 0.698936641559592
5.2807331085206 0.707797961896323
5.298137664795 0.718653079308817
5.3157806396485 0.728843597696057
5.3346157073974 0.73859105006646
5.352258682251 0.7487815684537
5.37109375 0.75631369073992
5.3894519805909 0.764510412051396
5.4085254669189 0.773814798404962
5.4280757904053 0.781125387682765
5.4504871368408 0.787328311918476
5.4693222045899 0.795746566238369
5.488157272339 0.803943287549845
5.5081844329835 0.809924678777138
5.5286884307862 0.814798404962339
5.5510997772217 0.821665928223305
5.5711269378663 0.82742578644218
5.5921077728272 0.832742578644218
5.614995956421 0.838059370846256
5.636215209961 0.842046964997785
5.6583881378174 0.846256092157731
5.6793689727784 0.850465219317678
5.6993961334228 0.855560478511298
5.7203769683838 0.861320336730173
5.7411193847658 0.867080194949047
5.760669708252 0.871953921134249
5.7821273803711 0.876163048294196
5.8023929595947 0.882587505538325
5.8221817016602 0.889455028799291
5.8412551879883 0.89587948604342
5.8619976043701 0.902082410279132
5.8844089508057 0.908949933540097
5.9049129486084 0.9162605228179
5.9282779693604 0.920469649977847
5.9514045715333 0.924457244129375
5.9750080108643 0.927558706247231
5.9962272644044 0.931324767390341
6.0184001922608 0.934869295525033
6.0422420501709 0.937084625609216
6.0806274414063 0.939299955693398
6.1147212982179 0.940186087727071
6.1495304107666 0.941736818785999
6.1800479888916 0.94284448382809
6.2053203582764 0.943730615861763
6.2289237976075 0.944838280903855
6.2558650970459 0.946389011962782
6.2916278839112 0.947496677004874
6.3159465789796 0.94793974302171
6.3531398773194 0.949047408063802
6.3812732696534 0.949933540097475
6.4198970794678 0.950598139122729
6.4778327941895 0.951041205139566
6.701946258545 0.951484271156402
7.2927474975587 0.951927337173239
7.8210830688478 0.952370403190075
8.1589221954347 0.952813469206912
8.5775852203369 0.953256535223748
8.7072849273683 0.953699601240585
8.7656974792481 0.954585733274258
8.8610649108887 0.955028799291094
9.1388225555421 0.955471865307931
9.1969966888428 0.955914931324767
9.2933177947999 0.956357997341604
9.7248554229737 0.95680106335844
9.852409362793 0.957244129375277
9.9143981933594 0.957687195392113
10.1280212402344 0.95813026140895
10.2717876434327 0.958573327425786
10.3051662445069 0.959237926451041
10.3962421417236 0.960124058484714
10.4355812072755 0.960788657509969
10.5221271514893 0.961231723526806
10.5843544006348 0.961674789543642
10.6508731842042 0.962782454585733
10.6973648071289 0.963447053610988
10.756254196167 0.964111652636243
10.8168125152589 0.964554718653079
10.8573436737061 0.964997784669916
11.0497474670411 0.965440850686752
11.08717918396 0.966326982720425
11.1529827117921 0.966770048737262
11.1925601959229 0.967213114754098
11.2297534942627 0.967877713779353
11.2617015838623 0.96832077979619
11.3162994384767 0.968763845813026
11.3642215728761 0.969428444838281
11.3949775695801 0.970314576871954
11.4173889160157 0.971422241914045
11.4436149597169 0.972308373947718
11.4719867706299 0.973637571998228
11.5053653717042 0.974966770048737
11.5940570831299 0.976295968099247
11.6260051727296 0.978289765175011
11.6791725158691 0.978954364200266
11.7270946502685 0.979618963225521
11.751651763916 0.980283562250775
11.798620223999 0.981391227292867
11.8486881256103 0.982055826318121
11.8768215179444 0.983385024368631
11.8989944458009 0.984271156402304
11.9416713714599 0.98604342046965
11.9926929473877 0.987372618520159
12.0413303375245 0.988258750553832
12.082576751709 0.989144882587506
12.1347904205322 0.990695613646433
12.2025012969971 0.991581745680106
12.2807025909424 0.992024811696943
12.335777282715 0.992467877713779
12.3951435089112 0.993575542755871
12.4969482421876 0.994018608772707
12.6023292541505 0.994683207797962
12.8865242004395 0.995126273814798
13.8745307922364 0.995569339831635
17.1773433685303 0.996012405848471
17.5428390502931 0.996455471865308
17.8601741790772 0.996898537882144
18.0368423461915 0.997341603898981
18.0854797363281 0.997784669915817
18.2869434356689 0.99867080194949
18.3937549591065 0.999113867966327
18.5661315917969 0.999556933983163
47.4088191986084 1


==> figures/networked_snr_cdf_delays/fig-022_reduced.dat <==
3.9730072021485 0.000675067506750675
4.0996074676514 0.00157515751575158
4.1222572326661 0.00382538253825383
4.1465759277344 0.00697569756975698
4.1663646697998 0.0123762376237624
4.1873455047608 0.0195769576957696
4.2109489440919 0.0254275427542754
4.2293071746826 0.0344284428442844
4.2488574981689 0.040954095409541
4.2662620544434 0.0517551755175518
4.2843818664551 0.0614311431143114
4.3001174926758 0.0738073807380738
4.317045211792 0.0848334833483348
4.3339729309083 0.0954095409540954
4.3494701385498 0.108460846084608
4.3663978576661 0.11971197119712
4.3826103210449 0.132313231323132
4.3973922729492 0.146489648964896
4.4138431549072 0.158190819081908
4.4286251068115 0.172142214221422
4.4431686401368 0.186543654365437
4.460096359253 0.198244824482448
4.4775009155273 0.209495949594959
4.4932365417481 0.222097209720972
4.5087337493897 0.235373537353735
4.5232772827148 0.24977497749775
4.5378208160401 0.264626462646265
4.5514106750489 0.27992799279928
4.5645236968995 0.295454545454545
4.579782485962 0.308955895589559
4.5928955078126 0.324707470747075
4.6072006225587 0.33955895589559
4.6186447143555 0.356210621062106
4.6317577362062 0.371287128712871
4.6451091766358 0.386813681368137
4.6589374542236 0.401665166516652
4.6727657318116 0.416291629162916
4.6882629394532 0.42979297929793
4.7023296356202 0.444419441944194
4.7171115875244 0.458595859585959
4.7318935394288 0.473222322232223
4.7459602355958 0.487848784878488
4.7624111175538 0.5
4.7774314880372 0.513276327632763
4.791259765625 0.528127812781278
4.8055648803711 0.542754275427543
4.8210620880127 0.556030603060306
4.8360824584962 0.57020702070207
4.8532485961914 0.580783078307831
4.870891571045 0.591584158415842
4.8887729644777 0.600585058505851
4.9076080322266 0.609360936093609
4.927396774292 0.616111611161116
4.9474239349366 0.622412241224122
4.9688816070557 0.626012601260126
4.9901008605957 0.63028802880288
5.0103664398195 0.635463546354635
5.0323009490968 0.63973897389739
5.0525665283203 0.644464446444645
5.073070526123 0.651215121512151
5.0935745239258 0.655940594059406
5.112886428833 0.662241224122412
5.1336288452149 0.667866786678668
5.1524639129639 0.674842484248425
5.171537399292 0.683168316831683
5.1898956298828 0.692619261926193
5.2082538604737 0.703420342034203
5.22780418396 0.712646264626463
5.2456855773926 0.723447344734473
5.2623748779297 0.735373537353735
5.2793025970459 0.747299729972997
5.2969455718995 0.758325832583258
5.314826965332 0.768451845184518
5.3310394287109 0.78015301530153
5.3486824035645 0.790729072907291
5.3668022155762 0.79995499549955
5.385160446167 0.808055805580558
5.4049491882325 0.816606660666067
5.422592163086 0.827407740774077
5.4416656494141 0.835058505850585
5.4612159729005 0.841809180918092
5.481243133545 0.8499099909991
5.5046081542969 0.856885688568857
5.5251121520997 0.863636363636364
5.5460929870606 0.868586858685869
5.568027496338 0.875562556255626
5.5897235870362 0.87961296129613
5.6095123291016 0.884788478847885
5.6324005126953 0.890639063906391
5.652666091919 0.894464446444645
5.6729316711426 0.8996399639964
5.6962966918946 0.902565256525653
5.7172775268555 0.906615661566157
5.7389736175538 0.909090909090909
5.7611465454102 0.912691269126913
5.7833194732667 0.916291629162916
5.8057308197022 0.92011701170117
5.8259963989258 0.922817281728173
5.8465003967285 0.926642664266427
5.8689117431641 0.93046804680468
5.8891773223877 0.934968496849685
5.9103965759278 0.939018901890189
5.9304237365723 0.944194419441944
5.9549808502198 0.948469846984698
5.9762001037598 0.951845184518452
5.9974193572999 0.954995499549955
6.018877029419 0.957920792079208
6.0420036315919 0.960621062106211
6.0689449310304 0.961746174617462
6.1001777648927 0.963321332133213
6.1256885528565 0.964221422142214
6.1604976654053 0.964671467146715
6.1948299407959 0.965346534653465
6.2217712402344 0.966021602160216
6.2482357025147 0.966696669666967
6.3040256500245 0.967596759675968
6.3481330871582 0.968046804680468
6.3779354095459 0.968496849684969
6.4237117767334 0.969396939693969
6.4632892608643 0.97029702970297
6.8037509918213 0.970747074707471
7.1136951446533 0.971197119711971
7.7483654022217 0.971647164716472
8.1026554107667 0.972097209720972
8.2645416259766 0.972547254725473
8.617639541626 0.972997299729973
8.857011795044 0.973447344734473
9.1776847839356 0.974122412241224
9.2895030975342 0.974572457245725
9.9701881408692 0.975022502250225
10.1423263549805 0.975472547254725
10.2734565734864 0.975922592259226
10.3256702423096 0.976372637263726
10.6277465820313 0.977047704770477
10.7102394104004 0.977722772277228
10.7779502868653 0.978172817281728
10.8928680419922 0.978622862286229
11.1773014068604 0.979072907290729
11.2109184265137 0.97952295229523
11.279582977295 0.98019801980198
11.3706588745117 0.980873087308731
11.4080905914307 0.981323132313231
11.4412307739258 0.981998199819982
11.4815235137939 0.982673267326733
11.5292072296143 0.983123312331233
11.5609169006348 0.983573357335734
11.5921497344972 0.984023402340234
11.6667747497558 0.985148514851485
11.6989612579346 0.985598559855986
11.7409229278564 0.986723672367237
11.7974281311036 0.988073807380738
11.8305683135986 0.988748874887489
11.8544101715088 0.989423942394239
11.8899345397949 0.990999099909991
11.9330883026123 0.991674167416742
11.9574069976807 0.992349234923492
11.9893550872804 0.992799279927993
12.0129585266113 0.993249324932493
12.0418071746827 0.994149414941494
12.0790004730225 0.994599459945995
12.1793746948242 0.995274527452745
12.3007297515869 0.995724572457246
12.3953819274903 0.996399639963996
12.4640464782716 0.997074707470747
12.5315189361573 0.997749774977498
12.8145217895509 0.998424842484248
18.0172920227051 0.999099909990999
29.9496650695802 0.9995499549955
44.0688133239747 1


==> figures/networked_snr_cdf_delays/fig-023_reduced.dat <==
4.0504932403565 0.00046242774566474
4.0888786315918 0.00138728323699422
4.1158199310303 0.00416184971098266
4.1389465332032 0.00670520231213873
4.1646957397462 0.00901734104046243
4.185438156128 0.0134104046242775
4.206418991089 0.0180346820809249
4.2269229888916 0.0235838150289017
4.2474269866944 0.0321387283236994
4.2662620544434 0.0402312138728324
4.2846202850343 0.0490173410404624
4.3027400970459 0.0580346820809249
4.3184757232666 0.0707514450867052
4.3346881866455 0.0830057803468208
4.3501853942871 0.0959537572254335
4.3656826019288 0.108901734104046
4.3809413909913 0.122312138728324
4.3971538543701 0.134566473988439
4.4124126434326 0.147976878612717
4.4288635253906 0.160462427745665
4.4453144073487 0.17271676300578
4.4610500335694 0.185664739884393
4.4777393341065 0.197456647398844
4.4934749603271 0.209942196531792
4.507064819336 0.225202312138728
4.5223236083985 0.238612716763006
4.5368671417237 0.252947976878613
4.5502185821533 0.267976878612717
4.5647621154786 0.282312138728324
4.5769214630128 0.29849710982659
4.5900344848633 0.314682080924856
4.6005249023437 0.332023121387283
4.6122074127197 0.348439306358381
4.6248435974122 0.364161849710983
4.6367645263672 0.380578034682081
4.6489238739014 0.396763005780347
4.6617984771729 0.411791907514451
4.6746730804444 0.427514450867052
4.6875476837158 0.443468208092486
4.7008991241456 0.459190751445087
4.7130584716797 0.475375722543353
4.7273635864258 0.490404624277457
4.7423839569092 0.504508670520231
4.7569274902345 0.518612716763006
4.7705173492433 0.53364161849711
4.7829151153565 0.549595375722543
4.7955513000489 0.565317919075145
4.8110485076905 0.578959537572254
4.8270225524902 0.592601156069364
4.8434734344482 0.606011560693642
4.8611164093018 0.616184971098266
4.8773288726807 0.628439306358382
4.8968791961671 0.639075144508671
4.9161911010743 0.647630057803468
4.9352645874024 0.654797687861272
4.9560070037843 0.660115606936416
4.9760341644288 0.664971098265896
4.9958229064942 0.670289017341041
5.0196647644044 0.674219653179191
5.0404071807862 0.679537572254335
5.0597190856934 0.685086705202312
5.0837993621827 0.690867052023121
5.103349685669 0.697109826589595
5.1233768463135 0.705664739884393
5.1465034484864 0.711676300578035
5.1651000976563 0.720462427745665
5.1834583282471 0.730173410404624
5.2025318145752 0.738265895953757
5.2213668823242 0.745895953757225
5.2394866943359 0.754913294797688
5.2587985992432 0.763236994219653
5.2769184112549 0.772485549132948
5.295753479004 0.782196531791908
5.3129196166992 0.792138728323699
5.3315162658692 0.801156069364162
5.3508281707764 0.808092485549133
5.3727626800538 0.814566473988439
5.3915977478028 0.822196531791908
5.4130554199219 0.827514450867052
5.4328441619874 0.832138728323699
5.4528713226319 0.83907514450867
5.4728984832764 0.844393063583815
5.492925643921 0.84971098265896
5.5131912231446 0.855260115606936
5.5353641510011 0.860115606936416
5.5565834045411 0.864508670520231
5.5768489837647 0.869364161849711
5.5987834930421 0.873988439306358
5.6190490722657 0.878150289017341
5.6424140930176 0.881387283236994
5.6645870208741 0.886473988439306
5.6886672973634 0.889479768786127
5.7094097137452 0.894104046242775
5.7313442230225 0.897109826589595
5.7539939880371 0.900115606936416
5.7744979858399 0.904046242774566
5.7966709136963 0.907745664739884
5.8219432830812 0.912369942196532
5.8465003967285 0.917456647398844
5.8691501617432 0.92092485549133
5.8910846710206 0.926242774566474
5.910873413086 0.930867052023121
5.932092666626 0.935260115606936
5.9516429901123 0.939884393063584
5.9757232666016 0.943815028901734
5.9969425201416 0.949364161849711
6.0205459594727 0.952601156069364
6.0420036315919 0.955375722543353
6.0670375823975 0.957225433526012
6.093978881836 0.959306358381503
6.1187744140625 0.961156069364162
6.1552524566651 0.963236994219653
6.1790943145753 0.964393063583815
6.2036514282227 0.965780346820809
6.2358379364014 0.967398843930636
6.2668323516847 0.968323699421965
6.2873363494873 0.969479768786127
6.331205368042 0.970635838150289
6.3669681549073 0.972254335260116
6.4158439636231 0.97271676300578
6.4580440521241 0.973872832369942
6.5126419067384 0.974335260115607
6.6196918487549 0.974797687861272
6.9687366485596 0.975260115606936
7.7505111694337 0.975722543352601
8.6686611175538 0.976184971098266
8.8489055633546 0.976878612716763
8.99076461792 0.977341040462428
9.0312957763672 0.977803468208092
9.4718933105469 0.978265895953757
9.5887184143067 0.978728323699422
9.6595287322998 0.979190751445087
10.1230144500733 0.979653179190751
10.4765892028809 0.980115606936416
10.5431079864503 0.980578034682081
10.6034278869629 0.981040462427746
10.6437206268311 0.981734104046243
10.6735229492189 0.98242774566474
10.7150077819825 0.983121387283237
11.0251903533936 0.983583815028902
11.171817779541 0.984277456647399
11.2342834472656 0.984739884393064
11.2626552581788 0.985202312138728
11.2996101379395 0.985895953757225
11.3263130187988 0.98635838150289
11.408805847168 0.987052023121387
11.4507675170899 0.987745664739884
11.563777923584 0.988208092485549
11.5940570831299 0.988901734104046
11.7075443267823 0.989364161849711
11.7483139038087 0.989826589595376
11.81960105896 0.99028901734104
11.8892192840576 0.990982658959538
11.9175910949708 0.992369942196532
11.9545459747315 0.993063583815029
11.9829177856446 0.994219653179191
12.0410919189453 0.994913294797688
12.2723579406739 0.995375722543353
12.3286247253418 0.995838150289017
12.3651027679444 0.996531791907514
12.5231742858886 0.997225433526012
12.9530429840088 0.997687861271676
13.9100551605225 0.998150289017341
17.7907943725587 0.998612716763006
18.0163383483887 0.999075144508671
25.7396697998047 0.999537572254335
60.2099895477296 1


==> figures/networked_snr_cdf_delays/fig-024_reduced.dat <==
4.0531158447266 0.000232937339855579
4.079818725586 0.000931749359422315
4.11057472229 0.00186349871884463
4.1356086730957 0.004425809457256
4.1556358337403 0.00838574423480084
4.1768550872803 0.0128115536920568
4.1966438293457 0.0179361751688796
4.2173862457275 0.0235266713254135
4.2364597320558 0.0305147915210808
4.2555332183839 0.0386675984160261
4.2729377746582 0.048683904029816
4.29105758667 0.0589331469834614
4.3077468872071 0.070812951316096
4.3237209320069 0.0831586303284416
4.3385028839111 0.0969019333799208
4.3535232543946 0.110878173771256
4.3694972991944 0.123456790123457
4.3857097625733 0.136268343815514
4.4002532958984 0.150244584206848
4.417896270752 0.161658513859772
4.4357776641847 0.17120894479385
4.4546127319336 0.180293501048218
4.4734477996827 0.18914511996273
4.4903755187989 0.201024924295365
4.5061111450196 0.213836477987421
4.521131515503 0.227113906359189
4.5354366302491 0.241556021430235
4.5497417449952 0.256464011180992
4.5630931854248 0.27183787561146
4.5757293701172 0.287910552061495
4.5869350433351 0.304682040531097
4.6005249023438 0.319357092941999
4.6110153198244 0.336594456091311
4.6224594116211 0.353598881900769
4.6358108520508 0.368972746331237
4.6472549438477 0.385744234800839
4.65989112854 0.401351036571162
4.6722888946534 0.417656650361053
4.6868324279786 0.432098765432099
4.7023296356201 0.445609131143722
4.7156810760498 0.460750058234335
4.7299861907959 0.475658047985092
4.7433376312256 0.490566037735849
4.755973815918 0.506172839506173
4.770040512085 0.52108082925693
4.7836303710939 0.535988819007687
4.7979354858399 0.550430934078733
4.8127174377441 0.564640111809923
4.8263072967529 0.579781038900536
4.8422813415527 0.592825529932448
4.8584938049317 0.604705334265083
4.8749446868897 0.616818075937573
4.8954486846924 0.623340321453529
4.9138069152832 0.632191940368041
4.9335956573487 0.638481248544142
4.9533843994141 0.644071744700676
4.9757957458497 0.649429303517354
4.9970149993897 0.65385511297461
5.0165653228761 0.659212671791288
5.0363540649414 0.665501979967389
5.0582885742188 0.669927789424645
5.0790309906006 0.674353598881901
5.0995349884033 0.680409969718146
5.1202774047852 0.686466340554391
5.1424503326416 0.69228977405078
5.1627159118653 0.699277894246448
5.1822662353517 0.705567202422548
5.2022933959961 0.713254134637782
5.2216053009034 0.720708129513161
5.2402019500733 0.729093873747962
5.2592754364015 0.737945492662474
5.2766799926758 0.749126484975542
5.2943229675294 0.758909853249476
5.3131580352783 0.767994409503843
5.3322315216064 0.776147216398789
5.3508281707765 0.786396459352434
5.3696632385255 0.794316328907524
5.3884983062745 0.801770323782902
5.4078102111816 0.808991381318425
5.4287910461426 0.81504775215467
5.448341369629 0.821802935010482
5.4690837860108 0.827393431167016
5.4891109466554 0.83298392732355
5.5096149444581 0.839506172839506
5.5301189422608 0.844863731656184
5.553960800171 0.850454227812718
5.5754184722901 0.853715350570696
5.5994987487794 0.857908222688097
5.619764328003 0.861402282785931
5.6402683258057 0.865828092243187
5.6605339050294 0.871651525739576
5.6827068328857 0.874679711157699
5.7051181793214 0.879105520614955
5.7275295257569 0.883764267412066
5.7506561279298 0.888655951549033
5.7706832885742 0.891684136967156
5.7902336120606 0.89727463312369
5.8095455169679 0.904262753319357
5.8302879333497 0.910319124155602
5.8503150939942 0.91567668297228
5.8720111846925 0.92150011646867
5.8913230895996 0.929652923363615
5.9118270874024 0.935476356860005
5.9318542480469 0.940368040996972
5.9537887573243 0.944560913114372
5.9747695922852 0.94782203587235
5.9986114501953 0.950617283950617
6.0214996337891 0.954111344048451
6.0441493988038 0.956207780107151
6.079912185669 0.959003028185418
6.1075687408447 0.960633589564407
6.133794784546 0.962031213603541
6.1640739440918 0.963894712322385
6.1979293823244 0.964826461681808
6.2391757965089 0.966457023060797
6.2634944915772 0.96785464709993
6.28876686096201 0.968786396459352
6.3111782073976 0.969485208478919
6.3385963439941 0.970184020498486
6.3819885253906 0.971348707197764
6.4222812652589 0.972047519217331
6.4640045166016 0.972746331236897
6.8016052246094 0.97367808059632
6.9067478179933 0.974143955276031
7.2498321533203 0.974609829955742
7.3454380035401 0.975075704635453
7.4002742767334 0.975541579315164
7.8995227813721 0.976007453994875
8.3200931549072 0.976473328674587
8.51082801818849 0.976939203354298
8.7425708770753 0.977405078034009
8.7769031524659 0.97787095271372
9.1876983642579 0.978336827393431
9.3417167663574 0.978802702073142
9.4053745269776 0.979501514092709
9.5369815826417 0.97996738877242
9.7012519836426 0.980433263452131
9.7277164459229 0.981132075471698
9.9468231201173 0.98206382483112
9.9916458129884 0.982762636850687
10.0414752960205 0.983228511530398
10.0879669189454 0.98369438621011
10.2345943450928 0.984859072909387
10.3051662445069 0.985324947589098
10.3535652160644 0.986023759608665
10.5180740356446 0.986489634288376
10.6379985809327 0.987188446307943
10.7083320617676 0.987654320987654
10.8749866485597 0.988353133007221
11.0712051391601 0.988819007686932
11.1255645751953 0.989517819706499
11.1577510833741 0.98998369438621
11.2273693084717 0.990449569065921
11.2802982330323 0.991148381085488
11.3351345062256 0.992546005124621
11.3699436187745 0.993011879804333
11.3914012908935 0.993710691823899
11.4822387695313 0.994409503843466
11.530876159668 0.994875378523177
11.5840435028076 0.995341253202888
11.7883682250978 0.9958071278826
11.8467807769777 0.996273002562311
11.9221210479737 0.996971814581877
12.0153427124024 0.997670626601444
12.5904083251954 0.998136501281155
13.7684345245362 0.998602375960867
17.6324844360352 0.999068250640578
17.848014831543 0.999534125320289
18.2027816772462 1


==> figures/networked_snr_cdf_delays/fig-025_reduced.dat <==
3.8590431213379 0.000231267345050879
4.0392875671388 0.000693802035152636
4.072666168213 0.00138760407030527
4.103183746338 0.00300647548566142
4.1286945343018 0.00578168362627197
4.1489601135255 0.0104070305272895
4.1718482971192 0.0141073080481036
4.192590713501 0.0185013876040703
4.2123794555664 0.0256706753006475
4.2321681976319 0.0333024976873266
4.2500495910644 0.0430157261794635
4.2693614959717 0.0536540240518039
4.2877197265625 0.0624421831637373
4.3044090270997 0.0730804810360777
4.3227672576904 0.0837187789084181
4.3392181396485 0.0959759481961147
4.3547153472901 0.108926919518964
4.370927810669 0.122340425531915
4.3878555297852 0.134597594819611
4.4033527374269 0.148473635522664
4.4174194335938 0.16304347826087
4.4317245483399 0.178075855689177
4.4455528259278 0.192876965772433
4.4605731964111 0.206290471785384
4.4763088226318 0.219472710453284
4.4934749603272 0.232654949121184
4.5096874237061 0.245374653098982
4.5244693756104 0.259481961147086
4.5392513275147 0.273358001850139
4.5528411865235 0.289084181313599
4.5661926269532 0.304116558741906
4.5795440673829 0.319611470860315
4.5950412750245 0.333950046253469
4.6086311340332 0.348751156336725
4.6210289001465 0.364708603145236
4.6329498291016 0.381128584643848
4.6460628509522 0.396623496762257
4.6591758728027 0.412349676225717
4.6737194061281 0.42622571692877
4.6889781951905 0.440333024976873
4.7039985656739 0.453746530989824
4.7180652618409 0.46831637372803
4.7330856323243 0.482192414431082
4.7478675842286 0.496530989824237
4.7626495361329 0.510869565217391
4.7769546508789 0.525901942645698
4.7914981842042 0.540009250693802
4.8058032989502 0.554347826086957
4.8210620880128 0.567992599444958
4.8377513885498 0.580249768732655
4.854679107666 0.591813135985199
4.8711299896241 0.603839037927845
4.8894882202149 0.613320999074931
4.9073696136475 0.623496762257169
4.9262046813966 0.632284921369103
4.9467086791992 0.637372802960222
4.9664974212647 0.644542090656799
4.9896240234375 0.650555041628122
5.0098896026612 0.655411655874191
5.0303936004639 0.66049953746531
5.0501823425294 0.665356151711378
5.0716400146485 0.669981498612396
5.0926208496094 0.675300647548566
5.1119327545167 0.682007400555042
5.1317214965821 0.688020351526364
5.1524639129639 0.697964847363552
5.1720142364503 0.70513413506013
5.19156455993661 0.713922294172063
5.2103996276856 0.722247918593895
5.230188369751 0.729417206290472
5.2483081817628 0.73959296947271
5.2661895751953 0.750693802035153
5.2850246429443 0.759713228492137
5.3040981292725 0.768270120259019
5.3224563598633 0.778214616096207
5.3412914276123 0.78677150786309
5.3610801696778 0.795559666975023
5.380392074585 0.803654024051804
5.4001808166504 0.810823311748381
5.4204463958741 0.817298797409806
5.4402351379395 0.822849213691027
5.4633617401123 0.827474560592044
5.4829120635987 0.833950046253469
5.50270080566409 0.841581868640148
5.5263042449952 0.845050878815911
5.5472850799562 0.851063829787234
5.5701732635499 0.856151711378353
5.5909156799317 0.861470860314524
5.6149959564209 0.86586493987049
5.6369304656983 0.870027752081406
5.6576728820801 0.87372802960222
5.6800842285157 0.877428307123034
5.7034492492677 0.883441258094357
5.7229995727539 0.890610545790934
5.7430267333986 0.894079555966698
5.7635307312012 0.899629972247919
5.7847499847412 0.905642923219241
5.8057308197021 0.910962072155412
5.8267116546631 0.916975023126735
5.847454071045 0.922062904717854
5.8674812316895 0.92622571692877
5.8879852294922 0.931776133209991
5.9075355529785 0.93686401480111
5.9301853179932 0.941951896392229
5.9494972229005 0.947964847363552
5.9707164764404 0.952127659574468
5.9912204742432 0.954902867715079
6.0124397277832 0.959528214616096
6.033182144165 0.964153561517114
6.0629844665528 0.966003700277521
6.0853958129884 0.967622571692877
6.1082839965821 0.969010175763182
6.1466693878175 0.970629047178538
6.1869621276857 0.972016651248844
6.2196254730225 0.973172987974098
6.2496662139893 0.9736355226642
6.2882900238037 0.974791859389454
6.3250064849853 0.975716928769658
6.3583850860596 0.976641998149861
6.3819885253907 0.977104532839963
6.4144134521485 0.977798334875116
6.4754486083985 0.978723404255319
6.5057277679444 0.979185938945421
6.5989494323731 0.979648473635523
6.6969394683839 0.980111008325624
6.769895553589 0.980804810360777
6.988286972046 0.981267345050879
7.6358318328858 0.981729879740981
8.0466270446778 0.982192414431082
8.1243515014649 0.982654949121184
8.5146427154542 0.983117483811286
8.7020397186279 0.983580018501388
9.0093612670899 0.984042553191489
9.157657623291 0.984505087881591
9.36937332153319 0.984967622571693
9.7029209136964 0.985661424606845
9.786605834961 0.986123959296947
9.8667144775391 0.9868177613321
9.9418163299561 0.987280296022202
10.0011825561524 0.987974098057354
10.0924968719482 0.988667900092507
10.1234912872315 0.98959296947271
10.213851928711 0.990055504162812
10.2653503417969 0.990518038852914
10.2913379669191 0.990980573543016
10.3442668914796 0.991674375578168
10.3909969329834 0.992368177613321
10.5345249176026 0.992830712303423
10.5853080749512 0.993293246993525
10.6236934661866 0.994218316373728
10.7080936431885 0.994912118408881
10.7755661010742 0.995374653098982
11.1699104309083 0.996299722479186
11.4233493804932 0.996762257169288
11.486053466797 0.99722479185939
11.6081237792969 0.997687326549491
11.8381977081299 0.998381128584644
11.9607448577881 0.998843663274746
12.0537281036378 0.999306197964847
12.5024318695068 1


==> figures/networked_snr_cdf_delays/fig-026_reduced.dat <==
3.9796829223634 0.000231053604436229
4.06813621521 0.000693160813308688
4.0905475616456 0.0016173752310536
4.1124820709229 0.00485212569316081
4.136323928833 0.00670055452865065
4.1575431823731 0.0115526802218115
4.1785240173341 0.0182532347504621
4.197120666504 0.0265711645101664
4.2154788970949 0.0358133086876155
4.2333602905274 0.0464417744916821
4.2526721954346 0.0577634011090573
4.2693614959718 0.0693160813308688
4.2848587036133 0.0822550831792976
4.30130958557131 0.0963493530499076
4.3184757232666 0.10720887245841
4.3344497680664 0.120147874306839
4.3499469757081 0.133780036968577
4.3656826019288 0.146719038817006
4.3818950653077 0.159426987060998
4.3971538543702 0.173752310536044
4.4143199920654 0.185304990757856
4.4286251068116 0.199399260628466
4.4445991516114 0.211876155268022
4.4612884521484 0.224121996303142
4.4755935668946 0.239140480591497
4.4925212860108 0.250231053604436
4.5092105865478 0.26409426987061
4.523515701294 0.278650646950092
4.5371055603027 0.293438077634011
4.5506954193116 0.308456561922366
4.5640468597412 0.323475046210721
4.5795440673828 0.336645101663586
4.5921802520753 0.352587800369686
4.6062469482422 0.367144177449168
4.619836807251 0.382162661737523
4.6341419219972 0.396487985212569
4.6470165252687 0.411968576709797
4.6610832214355 0.426756007393715
4.6744346618653 0.442005545286506
4.6880245208741 0.457024029574861
4.7039985656739 0.469500924214418
4.7214031219483 0.481053604436229
4.7364234924317 0.494685767097967
4.7500133514405 0.509935304990758
4.7667026519776 0.521719038817006
4.7807693481446 0.536275415896488
4.7974586486817 0.548059149722736
4.8127174377442 0.562153419593346
4.8289299011231 0.574861367837338
4.8463344573975 0.585258780036969
4.8637390136719 0.596349353049908
4.8811435699464 0.607439926062847
4.9002170562745 0.614140480591497
4.9197673797608 0.622227356746765
4.9397945404053 0.628465804066543
4.9622058868409 0.633317929759704
4.9827098846436 0.63724584103512
5.00226020812999 0.641866913123845
5.0222873687744 0.647874306839187
5.042314529419 0.65318853974122
5.0628185272217 0.657578558225508
5.0854682922363 0.663817005545287
5.1047801971437 0.669824399260628
5.1257610321046 0.674676524953789
5.1443576812745 0.682994454713494
5.1631927490235 0.690619223659889
5.1820278167724 0.698012939001848
5.2015781402588 0.705406654343808
5.2199363708496 0.715573012939002
5.2392482757568 0.725739371534196
5.2585601806642 0.735212569316081
5.2773952484132 0.743299445471349
5.295991897583 0.751386321626617
5.3141117095948 0.76224584103512
5.3339004516603 0.771487985212569
5.3529739379883 0.779574861367837
5.3713321685792 0.788354898336414
5.3911209106446 0.794824399260628
5.4097175598145 0.802449168207024
5.429744720459 0.807301293900185
5.4500102996826 0.813770794824399
5.469799041748 0.821395563770795
5.4898262023927 0.828327171903882
5.5158138275147 0.832486136783734
5.537748336792 0.838493530499076
5.5596828460694 0.844038817005545
5.5806636810303 0.849815157116451
5.6025981903077 0.853743068391867
5.6226253509521 0.859981515711645
5.6445598602296 0.865295748613678
5.6657791137696 0.868761552680222
5.6850910186768 0.875693160813309
5.7053565979004 0.881469500924214
5.725383758545 0.88724584103512
5.746603012085 0.893022181146026
5.767583847046 0.900415896487985
5.786418914795 0.908040665434381
5.8050155639649 0.916358595194085
5.8245658874512 0.923752310536044
5.8438777923584 0.930683918669131
5.8643817901611 0.936922365988909
5.8841705322266 0.944316081330869
5.9046745300293 0.949399260628466
5.9294700622559 0.953096118299446
5.9509277343751 0.957486136783734
5.9723854064942 0.960258780036969
5.9957504272462 0.96326247689464
6.0167312622071 0.966728280961183
6.040096282959 0.967883548983364
6.0651302337647 0.971580406654344
6.0889720916748 0.973428835489834
6.1151981353759 0.974353049907579
6.157636642456 0.976201478743068
6.1955451965332 0.976894639556377
6.277084350586 0.978280961182994
6.3104629516601 0.979205175600739
6.3705444335939 0.979898336414048
6.4175128936768 0.980591497227357
6.4830780029297 0.981515711645102
6.5867900848389 0.98220887245841
6.943941116333 0.982670979667283
7.1725845336914 0.983364140480592
7.6122283935547 0.983826247689464
7.8167915344238 0.984288354898336
8.1632137298584 0.984750462107209
8.2838535308839 0.985212569316081
8.509635925293 0.985674676524954
8.9297294616699 0.986367837338262
9.4907283782959 0.986829944547135
9.6747875213623 0.987292051756007
9.7332000732422 0.98775415896488
9.8927021026612 0.988447319778189
9.9494457244874 0.989140480591497
10.082244873047 0.98960258780037
10.115146636963 0.990064695009242
10.1563930511475 0.990988909426987
10.1850032806397 0.991913123844732
10.2918148040772 0.992606284658041
10.3785991668702 0.993068391866913
10.5218887329102 0.993761552680222
10.6289386749269 0.994223659889094
10.718584060669 0.994685767097967
10.7669830322266 0.995147874306839
10.8110904693604 0.995609981515712
11.1439228057862 0.99630314232902
11.1980438232422 0.996765249537893
11.2242698669434 0.997689463955638
11.2948417663575 0.998382624768946
11.3246440887452 0.999075785582255
11.4786624908448 0.999537892791128
12.3381614685059 1


==> figures/networked_snr_cdf_delays/fig-027_reduced.dat <==
4.0233135223389 0.000234576589256392
4.0872097015382 0.00140745953553835
4.1153430938722 0.00281491907107671
4.1429996490479 0.00562983814215341
4.1708946228028 0.00797560403471734
4.1923522949219 0.0110250996950504
4.2128562927247 0.0152474783016655
4.2338371276856 0.0190007037297678
4.2543411254884 0.0243959652826648
4.2736530303955 0.0297912268355618
4.293441772461 0.0363593713347408
4.3139457702638 0.043631245601689
4.3323040008545 0.0523105794041755
4.3480396270752 0.065212291813277
4.3654441833496 0.0750645085620455
4.3835639953614 0.0863241848463523
4.4000148773193 0.0996950504339667
4.41575050354 0.112596762843068
4.4324398040772 0.124325592305888
4.4507980346681 0.133474079286887
4.467248916626 0.14567206192822
4.4839382171631 0.157400891391039
4.5003890991211 0.169364297443115
4.5170783996582 0.180858550316678
4.5325756072998 0.193291109547267
4.5502185821534 0.205019939010087
4.56666946411141 0.217217921651419
4.5840740203858 0.228712174524982
4.5983791351319 0.243255923058879
4.6145915985107 0.255923058878724
4.6300888061523 0.269997654234107
4.6460628509522 0.283368519821722
4.6608448028565 0.297208538587849
4.6777725219727 0.308468214872156
4.6916007995606 0.323011963406052
4.7066211700439 0.336617405582923
4.7233104705811 0.348580811634999
4.7390460968017 0.361013370865588
4.7552585601807 0.372976776917664
4.7719478607178 0.384471029791227
4.7881603240967 0.397372742200328
4.802942276001 0.412385643912738
4.8186779022218 0.425287356321839
4.8346519470215 0.437719915552428
4.84967231750489 0.451325357729299
4.8663616180421 0.463054187192118
4.8820972442628 0.47595589960122
4.89807128906249 0.487919305653296
4.9173831939698 0.496833216045039
4.9347877502442 0.50715458597232
4.9524307250976 0.517710532488858
4.969596862793 0.529673938540934
4.988431930542 0.539057002111189
5.0063133239746 0.548440065681445
5.0256252288819 0.558057705840957
5.042314529419 0.569317382125264
5.0604343414307 0.579873328641802
5.0783157348633 0.58972554539057
5.0952434539795 0.60075064508562
5.1121711730958 0.612948627726953
5.1305294036865 0.622566267886465
5.1486492156983 0.631714754867464
5.1670074462891 0.642505277973258
5.1858425140381 0.651184611775745
5.2030086517335 0.662444288060052
5.2189826965333 0.676049730236922
5.23591041564949 0.687778559699742
5.2537918090821 0.698099929627023
5.2714347839356 0.709594182500586
5.2876472473145 0.722261318320432
5.3026676177979 0.735632183908046
5.3207874298096 0.745484400656814
5.3391456604005 0.755805770584096
5.3563117980957 0.766830870279146
5.3749084472657 0.776448510438658
5.3932666778566 0.78606615059817
5.4128170013428 0.793807178043631
5.4318904876709 0.802955665024631
5.4497718811036 0.813277034951912
5.4686069488525 0.821721792165142
5.4874420166016 0.829462819610603
5.5067539215088 0.836500117288295
5.5251121520997 0.847056063804832
5.5451393127442 0.853858784893268
5.565881729126 0.859488623035421
5.5866241455078 0.865822190945344
5.6066513061524 0.872155758855266
5.6266784667969 0.875674407694112
5.6476593017579 0.880131362889984
5.6686401367188 0.884588318085855
5.6891441345216 0.889045273281726
5.7098865509034 0.893502228477598
5.7313442230226 0.898193760262726
5.7518482208252 0.904058174994136
5.7709217071534 0.911095472671827
5.7914257049562 0.914614121510673
5.8119297027588 0.920478536242083
5.8352947235108 0.924700914848698
5.8560371398926 0.929392446633826
5.8765411376953 0.93431855500821
5.8968067169189 0.938540933614825
5.9170722961427 0.942059582453671
5.9390068054199 0.946516537649543
5.9630870819092 0.951442646023927
5.9847831726075 0.955899601219798
6.0100555419922 0.958479943701619
6.0405731201172 0.960121979826413
6.0648918151856 0.961529439361952
6.0930252075196 0.96293689889749
6.1261653900147 0.963406052076003
6.1540603637696 0.964109781843772
6.2053203582764 0.965282664790054
6.2823295593263 0.966220971147079
6.5627098083497 0.966924700914849
6.9558620452881 0.967628430682618
8.0282688140869 0.968097583861131
8.2817077636719 0.968566737039643
8.5208415985108 0.969035890218156
8.61763954162609 0.969505043396669
8.7680816650392 0.969974196575182
8.86201858520521 0.970677926342951
8.9583396911621 0.971147079521464
9.1137886047363 0.971616232699977
9.1822147369384 0.972319962467746
9.2585086822511 0.972789115646258
9.3777179718018 0.973258268824771
9.4437599182129 0.97466572836031
9.4873905181885 0.975134881538822
9.5524787902833 0.975838611306592
9.59587097167971 0.976307764485104
9.6840858459473 0.977011494252874
9.7346305847168 0.977715224020643
9.7732543945312 0.978418953788412
9.79685783386241 0.979591836734694
9.8476409912109 0.980295566502463
9.8910331726074 0.980999296270232
9.9472999572755 0.981937602627258
10.0038051605225 0.983345062162796
10.0853443145753 0.984048791930565
10.1115703582764 0.984517945109078
10.1592540740968 0.98569082805536
10.1964473724366 0.987098287590898
10.2486610412598 0.98827117053718
10.2782249450684 0.989209476894206
10.3478431701661 0.989678630072719
10.3893280029297 0.990382359840488
10.4122161865235 0.991086089608257
10.4949474334718 0.992258972554539
10.5602741241456 0.992962702322308
10.6012821197511 0.993666432090077
10.652780532837 0.99413558526859
10.7085704803467 0.995073891625616
10.7367038726807 0.995777621393385
10.8833312988282 0.996246774571898
10.9338760375976 0.996950504339667
11.0111236572266 0.997654234107436
11.0769271850586 0.998123387285949
11.2345218658449 0.999061693642974
11.3332271575928 0.999530846821487
11.4879608154297 1


==> figures/networked_snr_cdf_delays/fig-028_reduced.dat <==
3.9672851562501 0.000238379022646007
4.0214061737061 0.000715137067938021
4.0521621704102 0.00166865315852205
4.0748119354249 0.00286054827175209
4.1005611419678 0.00500595947556615
4.1203498840332 0.00858164481525626
4.145622253418 0.0138259833134684
4.1687488555909 0.0190703218116806
4.1918754577637 0.0231227651966627
4.211187362671 0.0295589988081049
4.2316913604736 0.0362336114421931
4.2495727539063 0.0455303933253874
4.2676925659179 0.0548271752085816
4.2855739593506 0.066030989272944
4.3029785156251 0.0781883194278903
4.319190979004 0.0903456495828367
4.335880279541 0.102741358760429
4.3516159057618 0.115613825983313
4.3678283691406 0.128486293206198
4.3830871582031 0.142550655542312
4.3981075286865 0.156615017878427
4.4114589691162 0.171632896305125
4.4276714324952 0.18450536352801
4.4431686401367 0.197854588796186
4.4596195220948 0.210011918951132
4.47368621826181 0.224553039332539
4.4898986816407 0.236710369487485
4.5042037963868 0.251013110846246
4.5175552368164 0.26626936829559
4.5316219329835 0.281048867699642
4.5442581176757 0.297020262216925
4.5568943023682 0.312991656734207
4.5697689056397 0.32896305125149
4.5802593231202 0.346126340882002
4.5931339263916 0.361859356376639
4.6048164367677 0.378307508939213
4.6188831329346 0.393087008343266
4.6341419219971 0.406912991656734
4.6498775482178 0.419785458879619
4.6656131744385 0.433373063170441
4.6803951263429 0.447914183551847
4.6951770782471 0.462216924910608
4.7101974487305 0.475566150178784
4.7256946563721 0.488200238379023
4.7402381896973 0.502502979737783
4.7543048858643 0.517282479141836
4.7695636749268 0.530870083432658
4.7850608825684 0.54445768772348
4.7976970672608 0.560190703218117
4.8115253448487 0.575446960667461
4.8296451568604 0.58569725864124
4.8468112945557 0.598092967818832
4.8642158508301 0.609773539928486
4.8825740814209 0.620738974970203
4.9028396606446 0.628128724672229
4.9233436584473 0.634564958283671
4.9450397491456 0.640762812872467
4.96506690979 0.645292014302741
4.9879550933839 0.651013110846246
5.0082206726075 0.65554231227652
5.0323009490968 0.660548271752086
5.0523281097413 0.666030989272944
5.0725936889648 0.671275327771156
5.0926208496094 0.677473182359952
5.11503219604499 0.683194278903457
5.136013031006 0.689630512514899
5.1546096801758 0.698688915375447
5.1734447479249 0.708462455303933
5.1922798156739 0.716805721096544
5.2099227905274 0.727294398092968
5.2282810211181 0.735637663885578
5.2475929260254 0.743504171632896
5.2657127380371 0.753039332538737
5.2886009216309 0.760429082240763
5.307674407959 0.769249106078665
5.3267478942871 0.776400476758045
5.3462982177734 0.782359952324195
5.3668022155762 0.788319427890346
5.3877830505371 0.794517282479142
5.4070949554444 0.801430274135876
5.4266452789306 0.809296781883194
5.4461956024171 0.815733015494637
5.4669380187988 0.821930870083433
5.4864883422851 0.827651966626937
5.5062770843506 0.833134684147795
5.525827407837 0.837663885578069
5.5460929870606 0.843861740166865
5.565643310547 0.848152562574493
5.5861473083496 0.853873659117998
5.6090354919435 0.856257449344458
5.6302547454835 0.86030989272944
5.6507587432862 0.865315852205006
5.6703090667725 0.872705601907032
5.6896209716797 0.879141835518474
5.7125091552736 0.884862932061979
5.7330131530762 0.890107270560191
5.7532787322999 0.895828367103695
5.7737827301026 0.901549463647199
5.7952404022218 0.907508939213349
5.8157444000245 0.912753277711561
5.8362483978272 0.920858164481526
5.8565139770508 0.927294398092968
5.8772563934327 0.933492252681764
5.8977603912354 0.938259833134684
5.9206485748291 0.94207389749702
5.9459209442139 0.944934445768772
5.9680938720703 0.947556615017878
5.9905052185059 0.950893921334923
6.0148239135743 0.953754469606675
6.0489177703858 0.955184743742551
6.0715675354004 0.956138259833135
6.1004161834717 0.957568533969011
6.13689422607431 0.958998808104887
6.1740875244141 0.960429082240763
6.2015056610108 0.961382598331347
6.230115890503 0.963051251489869
6.2580108642578 0.963528009535161
6.288766860962 0.964243146603099
6.3190460205079 0.965196662693683
6.36625289917 0.965673420738975
6.399154663086 0.966150178784267
6.460189819336 0.966865315852205
6.5076351165772 0.967818831942789
6.5317153930665 0.968295589988081
6.5553188323975 0.969487485101311
6.6511631011963 0.969964243146603
6.7770481109619 0.970679380214541
6.8435668945313 0.971394517282479
7.2631835937501 0.972109654350417
7.5073242187501 0.972586412395709
8.234977722168 0.973063170441001
8.7506771087647 0.973539928486293
9.14597511291509 0.974016686531585
9.41109657287599 0.974493444576877
9.5779895782471 0.974970202622169
9.6962451934815 0.975923718712753
9.8016262054444 0.976400476758045
9.9072456359864 0.976877234803337
9.9713802337647 0.977592371871275
10.0276470184327 0.978307508939213
10.0805759429933 0.978784266984505
10.1282596588135 0.979261025029797
10.1830959320068 0.979976162097735
10.213851928711 0.981168057210965
10.2517604827881 0.981644815256257
10.3096961975098 0.982121573301549
10.3435516357422 0.982598331346841
10.3733539581299 0.984266984505364
10.4115009307862 0.985458879618594
10.4689598083497 0.987127532777116
10.5075836181641 0.988319427890346
10.5350017547608 0.98927294398093
10.5807781219482 0.989988081048868
10.6160640716553 0.99046483909416
10.6754302978516 0.991418355184744
10.7097625732422 0.992133492252682
10.7424259185791 0.99284862932062
10.8003616333008 0.993325387365912
10.8294486999512 0.993802145411204
10.8716487884522 0.994278903456496
10.9469890594483 0.994994040524434
11.0232830047608 0.995470798569726
11.0833644866943 0.995947556615018
11.1396312713624 0.996662693682956
11.2497806549073 0.997377830750894
11.3298892974854 0.997854588796186
11.3890171051026 0.998331346841478
11.6405487060547 0.999046483909416
11.781930923462 0.999523241954708
12.4173164367676 1


==> figures/networked_snr_cdf_delays/fig-029_reduced.dat <==
4.1170120239259 0.000709891150023663
4.1856765747071 0.00118315191670611
4.2104721069337 0.00212967345007099
4.2319297790527 0.0044959772834832
4.2531490325928 0.00828206341694273
4.2734146118164 0.0125414103170847
4.2939186096192 0.0201135825840038
4.3129920959473 0.0279223852342641
4.3320655822755 0.0354945575011832
4.349946975708 0.0447231424514908
4.3671131134034 0.0558447704685282
4.3838024139405 0.0681495504022716
4.3992996215821 0.0809275911026976
4.4155120849609 0.0927591102697586
4.4302940368653 0.106720302886891
4.4438838958742 0.121864647420729
4.4572353363038 0.137008991954567
4.4710636138916 0.152153336488405
4.483699798584 0.168244202555608
4.4980049133301 0.182678655939423
4.5144557952881 0.195220066256507
4.5289993286133 0.209654519640322
4.5425891876221 0.224562233790819
4.5573711395264 0.238996687174633
4.5697689056397 0.254850922858495
4.5819282531739 0.270705158542357
4.5948028564454 0.286559394226219
4.6069622039796 0.302650260293422
4.6179294586182 0.31968764789399
4.6274662017823 0.337434926644581
4.6384334564209 0.354472314245149
4.6484470367432 0.371982962612399
4.6584606170655 0.38949361097965
4.6696662902833 0.406294368196876
4.6789646148683 0.424514907714151
4.6892166137695 0.442025556081401
4.702091217041 0.458353052531945
4.7140121459961 0.474443918599148
4.7261714935303 0.49029815428301
4.7392845153809 0.506152389966872
4.7533512115478 0.520586843350686
4.7662258148194 0.536441079034548
4.7805309295655 0.550875532418363
4.7919750213623 0.567676289635589
4.8041343688965 0.583767155702792
4.8165321350098 0.600094652153336
4.8301219940186 0.615002366303833
4.8418045043946 0.63180312352106
4.8537254333497 0.648840511121628
4.8654079437256 0.665404637955514
4.877805709839 0.681495504022717
4.8890113830567 0.698059630856602
4.9016475677491 0.713913866540464
4.9149990081788 0.729058211074302
4.9312114715577 0.742782773308093
4.9457550048828 0.756980596308566
4.9629211425782 0.768812115475627
4.9803256988526 0.779933743492664
5.0005912780762 0.787505915759584
5.0225257873535 0.790818741126361
5.0423145294189 0.796261239943209
5.0625801086426 0.800757217226692
5.0852298736573 0.80430667297681
5.1059722900391 0.809275911026976
5.126953125 0.8140085186938
5.1474571228028 0.81968764789399
5.1670074462891 0.827023189777567
5.1865577697755 0.833885470894463
5.2073001861573 0.83909133932797
5.2282810211182 0.84690014197823
5.2468776702882 0.854472314245149
5.2649974822999 0.863227638428774
5.2824020385743 0.874349266445812
5.3002834320069 0.884997633696167
5.3174495697022 0.896592522479886
5.333423614502 0.909607193563654
5.3493976593018 0.922148603880738
5.3668022155762 0.934453383814482
5.3834915161132 0.946048272598202
5.4016113281251 0.957879791765263
5.4202079772949 0.965688594415523
5.4395198822023 0.974207288215807
5.4614543914795 0.980832938949361
5.4829120635987 0.983435873166115
5.5055618286134 0.987695220066257
5.5313110351563 0.990534784666351
5.5620670318604 0.991954566966398
5.5887699127197 0.993610979649787
5.6371688842773 0.995030761949834
5.7299137115479 0.995740653099858
5.861520767212 0.99621391386654
5.9733390808106 0.996687174633223
6.8528652191163 0.997160435399905
7.32421875 0.997633696166588
8.0127716064453 0.99810695693327
8.6979866027832 0.998580217699953
9.0067386627198 0.999053478466635
9.1614723205566 0.999526739233318
9.8707675933838 1


==> figures/networked_snr_cdf_delays/fig-030_reduced.dat <==
9.4223022460937 0.000220896841175171
9.6399784088134 0.000662690523525514
9.7980499267578 0.00110448420587586
9.9289417266845 0.00176717472940137
10.0543498992919 0.00220896841175171
10.1187229156494 0.00265076209410205
10.1678371429443 0.00331345261762757
10.2012157440185 0.00397614314115308
10.2431774139404 0.00508062734702894
10.4484558105468 0.00552242102937928
10.6689929962158 0.00618511155290479
10.7214450836181 0.00728959575878065
10.7460021972656 0.00839407996465651
10.8101367950439 0.00905677048818202
10.8418464660644 0.00949856417053236
11.0149383544921 0.010382151535233
11.2020969390869 0.0108239452175834
11.2311840057373 0.0114866357411089
11.2662315368652 0.0125911199469848
11.3117694854736 0.0139165009940358
11.3523006439208 0.0148000883587365
11.4140510559082 0.015462778882262
11.5718841552734 0.0161254694057875
11.6353034973144 0.016788159929313
11.7664337158203 0.0174508504528385
11.7931365966796 0.0185553346587144
11.8210315704345 0.0196598188645902
11.8639469146728 0.0207643030704661
11.9051933288574 0.0214269935939916
11.9526386260986 0.0225314777998675
12.0129585266113 0.0229732714822178
12.0582580566406 0.0238568588469185
12.1293067932128 0.0247404462116192
12.1538639068603 0.0254031367351447
12.1891498565673 0.0262867240998454
12.279987335205 0.0273912083057212
12.300968170166 0.0282747956704219
12.3369693756103 0.0296001767174729
12.3639106750488 0.0329136293351005
12.3894214630126 0.0344599072233267
12.4130249023437 0.0360061851115529
12.4411582946777 0.0368897724762536
12.470006942749 0.0375524629997791
12.5112533569335 0.0384360503644798
12.5341415405273 0.0397614314115308
12.5579833984375 0.0404241219350563
12.592077255249 0.0410868124585818
12.6261711120605 0.0417495029821074
12.6810073852539 0.042633090346808
12.7334594726562 0.0439584713938591
12.8180980682373 0.0450629555997349
12.8390789031982 0.0459465429644356
12.8779411315917 0.0474928208526618
12.9051208496093 0.0483764082173625
12.9344463348388 0.0497017892644135
12.9635334014892 0.0510271703114645
13.0164623260498 0.0519107576761652
13.0667686462402 0.0523525513585156
13.1103992462158 0.0532361387232163
13.1387710571289 0.0536779324055666
13.1757259368896 0.0543406229290921
13.2009983062744 0.055445107134968
13.2288932800292 0.0563286944996687
13.2555961608886 0.056770488182019
13.2830142974853 0.0578749723878949
13.322114944458 0.0583167660702452
13.3545398712158 0.0587585597525955
13.392686843872 0.0592003534349459
13.4251117706298 0.0609675281643473
13.4487152099609 0.0622929092113983
13.4739875793457 0.0638391870996245
13.4994983673095 0.0651645681466755
13.559341430664 0.065827258670201
13.5860443115234 0.067152639717252
13.6151313781738 0.0678153302407776
13.6420726776123 0.0686989176054782
13.6759281158447 0.0693616081290038
13.7326717376708 0.0702451954937044
13.7693881988525 0.0720123702231058
13.7934684753417 0.0728959575878065
13.8208866119384 0.0737795449525072
13.8530731201171 0.074884029158383
13.9098167419433 0.0757676165230837
13.9565467834472 0.0775347912524851
13.9880180358886 0.0784183786171858
14.0151977539062 0.0804064501877623
14.0843391418457 0.081290037552463
14.1277313232421 0.0821736249171637
14.18137550354 0.082615418599514
14.2188072204589 0.083940799646565
14.2519474029541 0.0843825933289154
14.2796039581298 0.0850452838524409
14.3182277679443 0.0857079743759664
14.3640041351318 0.0863706648994919
14.3988132476806 0.0872542522641926
14.4319534301757 0.0879169427877181
14.4596099853515 0.0888005301524188
14.4944190979003 0.0892423238347692
14.5173072814941 0.0896841175171195
14.5423412322998 0.0912303954053457
14.5726203918457 0.0918930859288712
14.6217346191406 0.0932184669759222
14.6567821502685 0.0941020543406229
14.6808624267578 0.0945438480229733
14.7023200988769 0.0952065385464988
14.742374420166 0.0958692290700243
14.8482322692871 0.096752816434725
14.8870944976806 0.0974155069582505
14.9216651916503 0.0982990943229512
14.9533748626708 0.0987408880053015
14.9827003479003 0.0996244753700022
15.0301456451416 0.100508062734703
15.0504112243652 0.101612546940579
15.0802135467529 0.10293792798763
15.1104927062988 0.104042412193506
15.1581764221191 0.104484205875856
15.1889324188232 0.105588690081732
15.209674835205 0.106693174287608
15.2516365051269 0.107797658493484
15.2831077575683 0.108902142699359
15.3217315673828 0.110006626905235
15.3465270996093 0.110890214269936
15.3968334197998 0.111552904793461
15.449047088623 0.112436492158162
15.5010223388671 0.113099182681688
15.5637264251708 0.114203666887564
15.5870914459228 0.11574994477579
15.6195163726806 0.118179810028717
15.6745910644531 0.119505191075768
15.7103538513183 0.120388778440468
15.7508850097656 0.121272365805169
15.7840251922607 0.12215595316987
15.8138275146484 0.123260437375746
15.8555507659912 0.124364921581621
15.8843994140625 0.125469405787497
15.9142017364501 0.126794786834548
15.9721374511718 0.127457477358074
16.0303115844726 0.128120167881599
16.078233718872 0.128782858405125
16.1075592041015 0.130108239452176
16.1347389221191 0.132759001546278
16.1564350128173 0.135188866799205
16.1788463592529 0.136514247846256
16.2427425384521 0.137618732052132
16.3104534149169 0.138723216258008
16.3469314575195 0.140048597305059
16.3924694061279 0.141153081510934
16.4260864257812 0.141594875193285
16.4670944213867 0.142478462557985
16.5095329284667 0.142920256240336
16.5381431579589 0.144245637287387
16.5655612945556 0.145350121493263
16.6163444519042 0.146233708857963
16.6423320770263 0.147559089905014
16.6749954223632 0.149326264634416
16.7403221130371 0.151093439363817
16.7701244354248 0.151977026728518
16.8056488037109 0.153302407775569
16.834020614624 0.154185995140269
16.8647766113281 0.155511376187321
16.9358253479003 0.156174066710846
16.9708728790283 0.156836757234372
17.0114040374755 0.157941241440247
17.0545578002929 0.159045725646123
17.080545425415 0.159929313010824
17.1205997467041 0.160592003534349
17.1501636505126 0.16147559089905
17.1782970428466 0.162359178263751
17.2019004821777 0.163905456151977
17.2257423400878 0.166556218246079
17.2550678253173 0.168544289816656
17.2803401947021 0.169648774022531
17.3101425170898 0.171195051910758
17.3361301422119 0.172299536116634
17.3690319061279 0.173624917163685
17.4121856689453 0.175392091893086
17.446756362915 0.176275679257787
17.49849319458 0.176938369781312
17.5325870513916 0.177601060304838
17.5569057464599 0.178484647669538
17.6029205322265 0.179810028716589
17.627477645874 0.180914512922465
17.6546573638916 0.181798100287166
17.6789760589599 0.182902584493042
17.7047252655029 0.184448862381268
17.7302360534667 0.186216037110669
17.7586078643798 0.188645902363596
17.7798271179199 0.191296664457698
17.8053379058837 0.192180251822399
17.8480148315429 0.193284736028275
17.8875923156738 0.194389220234151
17.9114341735839 0.196156394963552
17.939805984497 0.198365363375304
17.9672241210937 0.20035343494588
18.0325508117675 0.201016125469406
18.0644989013671 0.201678815992931
18.0916786193847 0.203225093881158
18.1143283843994 0.205654959134084
18.1360244750976 0.206538546498785
18.1784629821777 0.207863927545836
18.2046890258789 0.209851999116413
18.2304382324218 0.21316545173404
18.2597637176513 0.214932626463442
18.2809829711914 0.220234150651646
18.3014869689941 0.225314777998675
18.3231830596923 0.228186436933952
18.3577537536621 0.229290921139828
18.3806419372558 0.230395405345704
18.4073448181152 0.231720786392755
18.4290409088134 0.234150651645681
18.4576511383056 0.237243207422134
18.4783935546875 0.240335763198586
18.5000896453857 0.244974596863265
18.5246467590332 0.246520874751491
18.5503959655761 0.248508946322068
18.5880661010742 0.249834327369119
18.6090469360351 0.25115970841617
18.6376571655273 0.253589573669097
18.6631679534912 0.257344819969074
18.6922550201416 0.258891097857301
18.7151432037353 0.261320963110228
18.7416076660156 0.262867240998454
18.7692642211914 0.264634415727855
18.7909603118896 0.267064280980782
18.8109874725341 0.27126132096311
18.8329219818115 0.275458360945438
18.8565254211425 0.278109123039541
18.8770294189453 0.280097194610117
18.9018249511718 0.281864369339518
18.9332962036132 0.28363154406892
18.9571380615234 0.284515131433621
18.9878940582275 0.286061409321847
19.0107822418212 0.286944996686547
19.0348625183105 0.288049480892423
19.0646648406982 0.289595758780649
19.092321395874 0.290700242986525
19.12522315979 0.292246520874752
19.1574096679687 0.292909211398277
19.1810131072998 0.294013695604153
19.2034244537353 0.29644356085708
19.2389488220214 0.300419703998233
19.2615985870361 0.301524188204109
19.2954540252685 0.304395847139386
19.3207263946533 0.307709299757013
19.3409919738769 0.313452617627568
19.3610191345214 0.320079522862823
19.3805694580078 0.32847360282748
19.4039344787597 0.333112436492158
19.4339752197265 0.33576319858626
19.4692611694335 0.337309476474486
19.5038318634033 0.338634857521537
19.5331573486328 0.339518444886238
19.5605754852294 0.340843825933289
19.582986831665 0.34172741329799
19.6099281311035 0.343715484868566
19.6433067321777 0.345261762756793
19.6645259857177 0.346587143803844
19.6893215179443 0.348354318533245
19.7179317474365 0.351225977468522
19.7417736053466 0.353876739562624
19.7703838348388 0.355864811133201
19.7975635528564 0.357631985862602
19.8218822479248 0.359840954274354
19.8421478271484 0.362270819527281
19.8655128479003 0.367130550033135
19.885778427124 0.372652971062514
19.904613494873 0.38016346366247
19.9255943298339 0.385464987850674
19.9587345123291 0.387894853103601
19.982099533081 0.391208305721228
20.0052261352539 0.394521758338856
20.0276374816894 0.397172520432958
20.050048828125 0.39982328252706
20.0707912445068 0.402474044621162
20.0979709625244 0.405124806715264
20.1256275177001 0.40667108460349
20.1494693756103 0.408438259332892
20.1869010925292 0.410205434062293
20.2138423919677 0.411309918268169
20.247459411621 0.412193505632869
20.2791690826416 0.413297989838745
20.3049182891845 0.414844267726972
20.3258991241455 0.416390545615198
20.3502178192138 0.418378617185774
20.3745365142822 0.421029379279876
20.3959941864013 0.423238347691628
20.4174518585205 0.425005522421029
20.4477310180664 0.427214490832781
20.4706192016601 0.430527943450409
20.491600036621 0.434504086591562
20.5123424530029 0.440689198144467
20.5345153808593 0.444223547603269
20.5550193786621 0.449083278109123
20.5767154693603 0.453059421250276
20.5991268157959 0.456814667550254
20.6220149993896 0.459465429644356
20.6453800201416 0.463220675944334
20.6708908081054 0.466313231720786
20.6952095031738 0.468522200132538
20.7157135009765 0.47161475590899
20.7366943359375 0.475149105367793
20.7579135894775 0.479125248508946
20.7853317260742 0.481996907444224
20.8086967468261 0.485531256903026
20.8306312561035 0.488182018997128
20.8613872528076 0.491053677932406
20.8930969238281 0.493483543185332
20.9162235260009 0.495471614755909
20.9383964538574 0.498564170532361
20.9672451019287 0.500110448420588
20.9884643554687 0.502319416832339
21.0120677947998 0.505853766291142
21.0318565368652 0.50960901259112
21.0528373718261 0.513806052573448
21.0728645324707 0.519770267285178
21.0955142974853 0.524629997791032
21.1162567138671 0.52882703777336
21.1408138275146 0.533024077755688
21.1608409881591 0.538546498785067
21.1820602416992 0.543848022973272
21.2042331695556 0.546719681908549
21.2287902832031 0.549149547161476
21.249771118164 0.551137618732052
21.2712287902832 0.552242102937928
21.2934017181396 0.55445107134968
21.3172435760498 0.557322730284957
21.3427543640136 0.558648111332008
21.3711261749267 0.559973492379059
21.3923454284667 0.561961563949635
21.4149951934814 0.564612326043738
21.4393138885498 0.565495913408438
21.4698314666748 0.56770488182019
21.4955806732177 0.569692953390767
21.519660949707 0.571681024961343
21.5435028076171 0.573227302849569
21.5675830841064 0.574994477578971
21.5888023376464 0.579412414402474
21.6140747070312 0.584272144908328
21.634817123413 0.587806494367131
21.6577053070068 0.592224431190634
21.6777324676513 0.595758780649437
21.7034816741943 0.600839407996466
21.7266082763671 0.603711066931743
21.7485427856445 0.606361829025845
21.7700004577636 0.609896178484648
21.7916965484619 0.611221559531699
21.8219757080078 0.61343052794345
21.8451023101806 0.614755908990501
21.869421005249 0.616743980561078
21.8935012817382 0.618732052131654
21.9156742095947 0.621603711066932
21.9357013702392 0.624475370002209
21.958589553833 0.627788822619836
21.9826698303222 0.629997791031588
22.0034122467041 0.63220675944334
22.0327377319335 0.634194831013916
22.0582485198974 0.636403799425668
22.0825672149658 0.639496355202121
22.104263305664 0.642368014137398
22.1292972564697 0.646785950960901
22.1500396728515 0.651203887784405
22.1734046936035 0.654296443560857
22.1939086914062 0.657609896178485
22.2163200378417 0.661806936160813
22.2373008728027 0.666445769825492
22.2589969635009 0.670421912966645
22.2799777984619 0.673956262425447
22.3007202148437 0.678595096090126
22.3283767700195 0.680804064501878
22.3538875579834 0.683013032913629
22.378921508789 0.684117517119505
22.3989486694335 0.685001104484206
22.423505783081 0.685663795007731
22.4664211273193 0.686989176054782
22.4888324737548 0.688756350784184
22.5288867950439 0.690081731831235
22.5520133972167 0.691186216037111
22.5777626037597 0.693174287607687
22.6037502288818 0.695383256019439
22.6285457611084 0.697371327590015
22.6500034332275 0.698917605478242
22.6733684539794 0.701347470731169
22.6962566375732 0.70355643914292
22.7298736572265 0.704881820189971
22.7537155151367 0.706648994919373
22.7868556976318 0.709299757013475
22.8147506713867 0.711950519107577
22.836685180664 0.714601281201679
22.8602886199951 0.717472940136956
22.8815078735351 0.719019218025182
22.90940284729 0.719681908548708
22.9434967041015 0.721007289595759
22.9713916778564 0.722111773801635
22.9954719543457 0.723878948531036
23.0298042297363 0.725425226419262
23.0536460876464 0.726971504307488
23.0815410614013 0.728075988513364
23.108959197998 0.72873867903689
23.1339931488037 0.730284956925116
23.1604576110839 0.731389441130992
23.1916904449462 0.732493925336868
23.2231616973876 0.733819306383919
23.2481956481933 0.73558648111332
23.2765674591064 0.736911862160371
23.3006477355957 0.738458140048597
23.3259201049804 0.740004417936823
23.3547687530517 0.741771592666225
23.3771800994873 0.743317870554451
23.4251022338867 0.744643251601502
23.4508514404296 0.746631323172079
23.5133171081542 0.747735807377955
23.5443115234375 0.749061188425006
23.5786437988281 0.749944775789706
23.6079692840576 0.750828363154407
23.6434936523437 0.751932847360283
23.669958114624 0.752816434724983
23.6947536468505 0.753700022089684
23.7298011779785 0.75436271261321
23.7555503845214 0.756129887342611
23.7846374511718 0.757676165230837
23.8096714019775 0.758780649436713
23.8449573516845 0.759443339960239
23.8778591156005 0.76076872100729
23.9260196685791 0.762094102054341
23.9703655242919 0.763198586260217
24.0168571472167 0.764303070466092
24.0492820739746 0.764965760989618
24.099588394165 0.766070245195494
24.1298675537109 0.767395626242545
24.1663455963134 0.768279213607245
24.219274520874 0.768941904130771
24.2533683776855 0.770709078860172
24.2910385131835 0.771813563066048
24.3251323699951 0.772255356748399
24.3642330169677 0.772697150430749
24.4033336639404 0.773359840954274
24.4414806365966 0.774243428318975
24.4703292846679 0.775347912524851
24.4956016540527 0.776010603048376
24.5459079742431 0.776894190413077
24.583101272583 0.778440468301303
24.6272087097167 0.778882261983654
24.7011184692382 0.779324055666004
24.7526168823242 0.780207643030705
24.7941017150878 0.781091230395405
24.8298645019531 0.781753920918931
24.8641967773437 0.782637508283632
24.9092578887939 0.783521095648332
24.9567031860351 0.784404683013033
24.9810218811035 0.785067373536558
25.0132083892822 0.786392754583609
25.0449180603027 0.78727634194831
25.0697135925292 0.788159929313011
25.1069068908691 0.789043516677712
25.1455307006835 0.790148000883587
25.2010822296142 0.791031588248288
25.2315998077392 0.792136072454164
25.2838134765625 0.793019659818865
25.3300666809082 0.793461453501215
25.3887176513671 0.794345040865916
25.4466533660888 0.795007731389441
25.5072116851806 0.795449525071791
25.5446434020996 0.795891318754142
25.580883026123 0.796995802960018
25.6087779998779 0.798100287165894
25.6350040435791 0.798762977689419
25.6783962249755 0.800309255577645
25.7446765899658 0.801855533465871
25.8140563964843 0.802518223989397
25.8917808532714 0.802960017671747
25.9804725646972 0.803622708195273
26.0226726531982 0.804506295559973
26.0601043701171 0.804948089242324
26.1273384094238 0.805610779765849
26.186466217041 0.80649436713055
26.2339115142822 0.807157057654076
26.2684822082519 0.807819748177601
26.3009071350097 0.808703335542302
26.3550281524658 0.809586922907002
26.381492614746 0.810691407112878
26.4544486999511 0.811354097636404
26.5071392059326 0.811795891318754
26.5319347381591 0.812679478683455
26.5967845916748 0.813121272365805
26.641845703125 0.814004859730506
26.6695022583007 0.814888447095207
26.7183780670166 0.815772034459907
26.7770290374755 0.816213828142258
26.8378257751464 0.816876518665783
26.8633365631103 0.817760106030484
26.8909931182861 0.818422796554009
26.9405841827392 0.81886459023636
26.968240737915 0.81974817760106
26.9966125488281 0.820631764965761
27.0254611968994 0.821294455489286
27.0760059356689 0.821736249171637
27.1127223968505 0.822619836536338
27.1520614624023 0.823282527059863
27.1806716918945 0.823945217583389
27.2309780120849 0.824607908106914
27.2810459136962 0.825491495471615
27.3680686950683 0.825933289153965
27.419090270996 0.826375082836315
27.4786949157714 0.827037773359841
27.5273323059082 0.828142257565717
27.5506973266601 0.829246741771593
27.5776386260986 0.829688535453943
27.6539325714111 0.830572122818644
27.6949405670166 0.831234813342169
27.7240276336669 0.831897503865695
27.7955532073974 0.832781091230395
27.8253555297851 0.833443781753921
27.8666019439697 0.834106472277446
27.9507637023925 0.834990059642147
28.0044078826904 0.835873647006848
28.0349254608154 0.836315440689198
28.085708618164 0.836978131212724
28.1288623809814 0.837640821736249
28.1629562377929 0.8380826154186
28.1972885131835 0.8389662027833
28.2623767852783 0.839849790148001
28.3477306365966 0.840291583830351
28.4211635589599 0.840733377512702
28.4621715545654 0.841175171195052
28.5539627075195 0.841616964877402
28.5775661468505 0.842058758559753
28.6862850189209 0.842500552242103
28.7590026855468 0.843163242765628
28.8341045379638 0.844267726971504
28.8825035095214 0.845151314336205
28.9375782012939 0.845593108018555
29.0212631225585 0.846255798542081
29.1104316711425 0.846918489065606
29.1583538055419 0.847360282747957
29.1957855224609 0.847802076430307
29.2239189147949 0.848243870112657
29.2930603027343 0.848685663795008
29.3295383453369 0.849127457477358
29.3755531311035 0.849790148000884
29.416799545288 0.850452838524409
29.4904708862304 0.85133642588911
29.5412540435791 0.85177821957146
29.6385288238525 0.852661806936161
29.7110080718994 0.853324497459686
29.8061370849609 0.853766291142037
29.9046039581298 0.854649878506737
29.9954414367675 0.855091672189088
30.1294326782226 0.855533465871438
30.2536487579345 0.855975259553788
30.292272567749 0.856417053236139
30.3387641906738 0.856858846918489
30.4336547851562 0.857300640600839
30.5421352386474 0.857963331124365
30.5902957916259 0.858405124806715
30.6272506713867 0.859067815330241
30.7395458221435 0.859509609012591
30.8194160461425 0.859951402694941
30.9128761291503 0.860393196377292
31.0518741607666 0.860834990059642
31.1365127563476 0.861497680583168
31.1684608459472 0.862160371106693
31.2302112579345 0.862602164789044
31.3289165496826 0.863043958471394
31.365156173706 0.863706648994919
31.534194946289 0.86414844267727
31.6498279571533 0.86459023635962
31.7423343658447 0.86503203004197
31.8179130554199 0.865473823724321
31.8427085876464 0.865915617406671
31.9705009460449 0.866357411089021
32.1481227874755 0.867020101612547
32.2272777557373 0.867461895294897
32.2539806365966 0.867903688977248
32.3507785797119 0.868345482659598
32.4952602386474 0.869229070024299
32.6390266418457 0.869891760547824
32.7897071838378 0.870775347912525
32.8280925750732 0.87143803843605
33.1716537475585 0.871879832118401
33.2973003387451 0.872542522641926
33.5347652435302 0.872984316324277
33.5605144500732 0.873647006847802
33.6813926696777 0.874088800530152
33.7884426116943 0.874751491053678
33.9770317077636 0.875414181577203
34.060001373291 0.875855975259554
34.1184139251709 0.876297768941904
34.1694355010986 0.876739562624254
34.2853069305419 0.877181356306605
34.3730449676513 0.877623149988955
34.5075130462646 0.878064943671305
34.6786975860595 0.878506737353656
34.8570346832275 0.878948531036006
34.9299907684326 0.879390324718357
35.1369380950927 0.880053015241882
35.2106094360351 0.880494808924232
35.2520942687988 0.880936602606583
35.4673862457275 0.881599293130108
35.6388092041015 0.882041086812459
35.6984138488769 0.882482880494809
35.8390808105468 0.882924674177159
36.0946655273437 0.88336646785951
36.6606712341308 0.884029158383035
36.7164611816406 0.884470952065386
36.9105339050293 0.884912745747736
37.2283458709716 0.885354539430086
37.6853942871093 0.885796333112436
37.8408432006835 0.886238126794787
37.9853248596191 0.886679920477137
38.5351181030273 0.887121714159487
38.7670993804931 0.887563507841838
39.2727851867675 0.888226198365363
39.4914150238037 0.888667992047714
39.8180484771728 0.889109785730064
40.1015281677246 0.889551579412414
40.7772064208984 0.889993373094765
41.1512851715087 0.890435166777115
41.410207748413 0.891097857300641
41.4390563964843 0.891539650982991
41.9399738311767 0.891981444665341
42.1009063720703 0.892423238347692
42.4489974975585 0.892865032030042
42.7038669586181 0.893306825712392
42.8338050842285 0.893748619394743
43.1995391845703 0.894632206759443
43.520450592041 0.895294897282969
43.7140464782714 0.895736690965319
44.1591739654541 0.89617848464767
44.5790290832519 0.89662027833002
44.6779727935791 0.89706207201237
45.0329780578613 0.897503865694721
45.3147888183593 0.897945659377071
45.6824302673339 0.898387453059421
45.8719730377197 0.898829246741772
46.0238456726074 0.899491937265297
46.8420982360839 0.899933730947648
48.2885837554931 0.900375524629998
48.5987663269043 0.900817318312348
49.8344898223876 0.901259111994698
49.9067306518554 0.901921802518224
50.8861541748046 0.902363596200574
51.3138771057128 0.902805389882925
52.3285865783691 0.903247183565275
52.549123764038 0.903909874088801
52.7236461639404 0.904351667771151
53.1044006347656 0.904793461453501
53.3876419067382 0.905235255135852
54.3127059936523 0.905677048818202
55.0346374511718 0.906118842500552
55.1786422729492 0.906560636182903
56.1699867248535 0.907002429865253
57.1146011352539 0.907444223547603
57.3649406433105 0.907886017229954
57.6274394989013 0.908327810912304
58.0108165740966 0.908769604594654
58.9785575866699 0.90943229511818
59.7894191741943 0.90987408880053
59.9889755249023 0.910315882482881
60.1592063903808 0.910757676165231
61.3055229187011 0.911199469847581
61.720848083496 0.911641263529931
62.0861053466796 0.912083057212282
62.2260570526123 0.912524850894632
62.554121017456 0.912966644576983
62.6225471496582 0.913408438259333
62.793493270874 0.913850231941683
63.4562969207763 0.914512922465209
63.6765956878662 0.914954716147559
63.7023448944091 0.915396509829909
63.9371871948242 0.916059200353435
64.3517971038818 0.916500994035785
65.2129650115966 0.916942787718136
65.2806758880615 0.917605478241661
65.9165382385253 0.918268168765187
66.0798549652099 0.918709962447537
66.4165019989013 0.919372652971063
66.5040016174316 0.919814446653413
66.6420459747314 0.920477137176938
67.2864913940429 0.920918930859289
67.9705142974853 0.921360724541639
68.1431293487548 0.922023415065165
68.4108734130859 0.922465208747515
68.8936710357666 0.922907002429865
69.1690444946289 0.923348796112216
69.2818164825439 0.923790589794566
69.5931911468505 0.924232383476916
69.9164867401123 0.924674177159267
69.9641704559326 0.925336867682792
70.263385772705 0.925778661365143
70.7857608795166 0.926441351888668
71.0244178771972 0.927104042412193
71.6025829315185 0.927766732935719
71.6695785522461 0.928208526618069
71.7365741729736 0.92865032030042
71.8586444854736 0.92909211398277
72.0212459564209 0.92953390766512
72.136640548706 0.929975701347471
72.2131729125976 0.930417495029821
72.4766254425048 0.930859288712171
72.587251663208 0.931301082394522
72.7589130401611 0.931742876076872
72.8294849395752 0.932184669759222
73.3685493469238 0.932626463441573
73.4965801239013 0.933289153965098
73.5752582550048 0.933730947647449
73.7137794494628 0.934172741329799
73.8294124603271 0.934614535012149
73.981761932373 0.9350563286945
74.084997177124 0.93549812237685
74.1703510284423 0.9359399160592
74.5232105255127 0.936381709741551
74.9018192291259 0.936823503423901
75.2158164978027 0.937265297106251
75.5066871643066 0.937707090788602
75.9103298187255 0.938369781312127
75.9463310241699 0.938811574994478
76.1184692382812 0.939253368676828
76.4691829681396 0.939916059200353
76.5531063079834 0.940357852882704
76.6007900238037 0.940799646565054
76.9510269165039 0.941241440247404
77.038288116455 0.941683233929755
77.1541595458984 0.942125027612105
77.416181564331 0.942566821294455
77.5771141052246 0.943008614976806
77.6305198669433 0.943450408659156
77.6593685150146 0.943892202341507
77.7432918548584 0.944775789706207
77.8329372406005 0.945217583388558
78.0532360076904 0.945659377070908
78.1333446502685 0.946101170753258
78.2170295715332 0.946763861276784
78.4718990325927 0.947205654959134
78.524112701416 0.947647448641484
78.5598754882812 0.94831013916501
78.6440372467041 0.949193726529711
78.7773132324218 0.949635520212061
78.8154602050781 0.950298210735587
78.9868831634521 0.950740004417937
79.1137218475341 0.951181798100287
79.1616439819336 0.951623591782638
79.2131423950195 0.952065385464988
79.2615413665771 0.952728075988513
79.3724060058593 0.953169869670864
79.4401168823242 0.953611663353214
79.6489715576171 0.95427435387674
79.7314643859863 0.95515794124144
79.9226760864257 0.955820631764966
79.982042312622 0.956262425447316
80.2524089813232 0.956704219129666
80.8377265930175 0.957366909653192
80.9829235076904 0.957808703335542
81.1045169830322 0.958250497017893
81.1951160430908 0.958692290700243
81.3837051391601 0.959354981223768
81.5346240997314 0.959796774906119
81.6056728363037 0.960459465429644
81.6357135772705 0.960901259111995
81.7961692810058 0.961343052794345
81.8524360656738 0.961784846476695
81.9566249847412 0.962226640159046
82.0825099945068 0.962668433841396
82.3843479156494 0.963110227523746
82.5164318084716 0.963552021206097
82.6222896575927 0.963993814888447
82.8351974487304 0.964435608570797
82.9792022705078 0.965098299094323
83.2664966583252 0.965540092776673
83.4107398986816 0.966202783300199
83.6899280548095 0.966865473823724
84.1665267944336 0.967307267506075
84.2924118041992 0.967749061188425
84.5141410827636 0.968190854870775
84.5906734466552 0.968632648553126
85.0396156311035 0.969074442235476
85.4113101959228 0.969516235917826
86.4272117614746 0.969958029600177
86.6682529449462 0.970399823282527
87.0518684387207 0.970841616964877
87.2275829315185 0.971283410647228
88.2863998413086 0.971725204329578
88.526964187622 0.972166998011928
88.7925624847412 0.972608791694279
91.4514064788818 0.973050585376629
92.4108028411865 0.973492379058979
92.9751396179199 0.97393417274133
93.5935974121093 0.97437596642368
94.4852828979492 0.97481776010603
95.3497886657714 0.975259553788381
96.3234901428222 0.975701347470731
96.6792106628418 0.976143141153082
96.9424247741699 0.976584934835432
98.2875823974609 0.977026728517782
98.5462665557861 0.977468522200133
98.825454711914 0.977910315882483
99.0591049194336 0.978352109564833
99.7445583343505 0.978793903247184
100.389957427979 0.979235696929534
100.988626480102 0.979677490611884
101.387739181518 0.980119284294235
101.783514022827 0.980561077976585
102.02956199646 0.981002871658935
102.364540100098 0.981444665341286
102.702140808105 0.981886459023636
102.839946746826 0.982328252705986
103.673934936523 0.982770046388337
104.134559631348 0.983211840070687
105.129241943359 0.983653633753037
105.551481246948 0.984095427435388
106.093883514404 0.984537221117738
107.546091079712 0.984979014800088
108.829259872436 0.985420808482439
109.87377166748 0.985862602164789
110.195875167847 0.986304395847139
111.044883728027 0.98674618952949
111.317873001099 0.98718798321184
112.478971481323 0.98762977689419
113.142728805542 0.988071570576541
114.141464233398 0.988513364258891
115.509271621704 0.988955157941241
115.890502929688 0.989396951623592
117.00701713562 0.989838745305942
117.812871932983 0.990280538988292
118.085861206055 0.990722332670643
119.174957275391 0.991164126352993
119.993448257446 0.991605920035344
120.440721511841 0.992047713717694
121.037006378174 0.992489507400044
121.519804000854 0.992931301082394
121.788024902344 0.993373094764745
122.568130493164 0.993814888447095
124.383926391601 0.994256682129446
125.99778175354 0.994698475811796
127.398490905762 0.995140269494146
128.422260284424 0.995582063176497
129.924774169922 0.996023856858847
130.891084671021 0.996465650541197
134.301424026489 0.996907444223548
137.913703918457 0.997349237905898
140.40732383728 0.997791031588248
141.915082931518 0.998232825270599
157.482385635376 0.998674618952949
163.406610488892 0.999116412635299
169.664144515991 0.99955820631765
224.90644454956 1


==> figures/networked_snr_cdf_delays/fig-031_reduced.dat <==
10.0095272064208 0.000221533008418254
10.3907585144042 0.000664599025254763
10.7781887054443 0.00110766504209127
11.1994743347167 0.00155073105892778
11.3017559051513 0.00199379707576429
11.8374824523925 0.0024368630926008
11.8675231933593 0.00287992910943731
12.0651721954345 0.00354452813469207
12.2625827789306 0.00398759415152858
12.2938156127929 0.00443066016836509
12.3398303985595 0.00487372618520159
12.3758316040039 0.00553832521045636
12.4280452728271 0.00708905626938414
12.4928951263427 0.00753212228622065
12.5586986541748 0.00797518830305716
12.608528137207 0.00841825431989366
12.6740932464599 0.00886132033673017
12.7465724945068 0.00952591936198494
12.8586292266845 0.010412051395658
12.9032135009765 0.0108551174124945
12.9361152648925 0.0117412494461675
13.0336284637451 0.0128489144882588
13.096809387207 0.0132919805050953
13.1793022155761 0.0137350465219318
13.2768154144287 0.0141781125387683
13.4065151214599 0.014842711564023
13.4429931640625 0.0159503766061143
13.4713649749755 0.0172795746566238
13.5939121246337 0.0181657066902969
13.6330127716064 0.0186087727071334
13.6735439300537 0.0192733717323881
13.7310028076171 0.0197164377492246
13.7646198272705 0.0201595037660611
13.8168334960937 0.0206025697828977
13.857364654541 0.0214887018165707
13.9093399047851 0.0221533008418254
13.9706134796142 0.0230394328754985
14.005422592163 0.024368630926008
14.0280723571777 0.0250332299512627
14.0576362609863 0.026140894993354
14.0881538391113 0.0265839610101905
14.1167640686035 0.0274700930438635
14.162540435791 0.0281346920691183
14.2490863800048 0.0292423571112096
14.2972469329833 0.0296854231280461
14.3406391143798 0.0303500221533008
14.3826007843017 0.0307930881701374
14.4190788269042 0.0316792202038104
14.4822597503662 0.0323438192290651
14.5282745361328 0.0334514842711564
14.5754814147949 0.0343376163048294
14.60862159729 0.0347806823216659
14.711856842041 0.0352237483385024
14.7531032562255 0.0358883473637572
14.7960186004638 0.0367744793974302
14.8746967315673 0.037439078422685
14.9557590484619 0.0381036774479397
14.9908065795898 0.0389898094816128
15.0306224822998 0.0398759415152858
15.0785446166992 0.0407620735489588
15.1238441467285 0.0416482055826318
15.167236328125 0.0423128046078866
15.2626037597656 0.0429774036331413
15.3775215148925 0.0434204696499778
15.5246257781982 0.0443066016836509
15.5816078186035 0.0451927337173239
15.6095027923583 0.0460788657509969
15.6335830688476 0.0478511298183429
15.7694816589355 0.049623393885689
15.7959461212158 0.0502879929109437
15.8486366271972 0.0511741249446167
15.8998966217041 0.052281789986708
15.9370899200439 0.0533894550287993
15.9764289855957 0.0540540540540541
16.0090923309326 0.0544971200708906
16.0396099090576 0.0551617190961453
16.0932540893554 0.0558263181214001
16.1242485046386 0.0567124501550731
16.1471366882324 0.0578201151971644
16.1976814270019 0.0591493132476739
16.242504119873 0.0598139122729287
16.3102149963378 0.0609215773150199
16.3896083831787 0.0615861763402747
16.4544582366943 0.0620292423571112
16.5398120880126 0.0624723083739477
16.5715217590332 0.063579973416039
16.6103839874267 0.0642445724412938
16.6659355163574 0.0666814355338946
16.6926383972167 0.0680106335844041
16.7210102081298 0.0686752326096588
16.7715549468994 0.0697828976517501
16.8077945709228 0.0704474966770049
16.8595314025878 0.0711120957022596
16.8972015380859 0.0717766947275144
16.9541835784912 0.0726628267611874
16.9901847839355 0.0731058927780239
17.035961151123 0.0735489587948604
17.0998573303222 0.0739920248116969
17.1456336975097 0.07487815684537
17.1737670898437 0.075764288879043
17.2069072723388 0.076650420912716
17.2286033630371 0.079308817013735
17.2650814056396 0.0810810810810811
17.301321029663 0.0815241470979176
17.3344612121582 0.0819672131147541
17.3730850219726 0.0830748781568454
17.4016952514648 0.0837394771821001
17.4272060394287 0.0850686752326097
17.5173282623291 0.0859548072662827
17.5552368164062 0.0863978732831192
17.6074504852294 0.087062472308374
17.6613330841064 0.0877270713336287
17.6951885223388 0.0883916703588835
17.7230834960937 0.0899424014178112
17.7447795867919 0.0928223305272486
17.773151397705 0.0950376606114311
17.8296566009521 0.0965883916703589
17.8604125976562 0.0974745237040319
17.8887844085693 0.0990252547629597
17.9147720336914 0.100354452813469
17.9347991943359 0.103455914931325
17.9584026336669 0.106114311032344
18.0256366729736 0.108551174124945
18.0873870849609 0.109215773150199
18.1245803833007 0.112095702259637
18.1498527526855 0.113424900310146
18.1920528411865 0.114754098360656
18.2182788848876 0.11674789543642
18.2461738586425 0.117855560478511
18.2664394378662 0.120070890562694
18.2881355285644 0.124944616747895
18.3091163635253 0.129818342933097
18.3339118957519 0.131812140008861
18.3753967285156 0.132476739034116
18.3968544006347 0.133584404076207
18.425703048706 0.135135135135135
18.4581279754638 0.13579973416039
18.4977054595947 0.136907399202481
18.5432434082031 0.138458130261409
18.5661315917968 0.140230394328755
18.6054706573486 0.141338059370846
18.6297893524169 0.142888790429774
18.6543464660644 0.144217988480284
18.6827182769775 0.146211785556048
18.7032222747802 0.147319450598139
18.7244415283203 0.150199379707576
18.7485218048095 0.152636242800177
18.7687873840332 0.155737704918033
18.7904834747314 0.159725299069561
18.8086032867431 0.169029685423128
18.8262462615966 0.178334071776695
18.8441276550292 0.188524590163934
18.8698768615722 0.19162605228179
18.9034938812255 0.192290651307045
18.935203552246 0.193619849357554
18.9840793609619 0.194949047408064
19.005537033081 0.196499778466992
19.0343856811523 0.197607443509083
19.0644264221191 0.198272042534338
19.0978050231933 0.199822773593265
19.1433429718017 0.200708905626938
19.1843509674072 0.202259636685866
19.2246437072753 0.203588834736376
19.2511081695556 0.205804164820558
19.2739963531494 0.207576428887904
19.2945003509521 0.21067789100576
19.3171501159667 0.214665485157288
19.3383693695068 0.220425343376163
19.3557739257812 0.231058927780239
19.3748474121093 0.240363314133806
19.395112991333 0.247673903411608
19.4306373596191 0.250110766504209
19.4513797760009 0.251439964554719
19.4807052612304 0.252769162605228
19.5097923278808 0.254762959680992
19.5317268371582 0.257199822773593
19.554853439331 0.257864421798848
19.5777416229248 0.258972086840939
19.604206085205 0.260079751883031
19.6285247802734 0.260965883916704
19.6590423583984 0.262959680992468
19.6859836578369 0.264953478068232
19.7162628173828 0.267168808152415
19.7386741638183 0.269827204253434
19.7701454162597 0.272485600354453
19.7939872741699 0.274922463447054
19.8161602020263 0.278466991581746
19.8395252227783 0.281125387682765
19.8612213134765 0.286442179884803
19.8802947998046 0.293531236154187
19.8986530303955 0.302835622507754
19.9155807495117 0.314798404962339
19.9344158172607 0.324767390341161
19.9577808380126 0.328533451484271
19.9787616729736 0.334071776694728
19.9992656707763 0.339167035888347
20.0212001800537 0.344483828090385
20.0424194335937 0.35024368630926
20.0617313385009 0.356003544528135
20.0822353363037 0.361541869738591
20.1094150543212 0.365307930881701
20.1330184936523 0.366415595923793
20.160436630249 0.367523260965884
20.1928615570068 0.368409392999557
20.2522277832031 0.369073992024812
20.2784538269042 0.369960124058485
20.3025341033935 0.371732388125831
20.3235149383544 0.376384581302614
20.3554630279541 0.379042977403633
20.3778743743896 0.381258307487816
20.4081535339355 0.384802835622508
20.4317569732666 0.387461231723527
20.4527378082275 0.391448825875055
20.4744338989257 0.39720868409393
20.4946994781494 0.403411608329641
20.5140113830566 0.409171466548516
20.533800125122 0.417146654851573
20.5543041229248 0.423128046078866
20.5738544464111 0.428223305272486
20.5938816070556 0.433761630482942
20.6127166748046 0.443287549844927
20.6310749053955 0.452148870181657
20.65110206604 0.460567124501551
20.6713676452636 0.466105449712007
20.6911563873291 0.472529906956136
20.71213722229 0.475188303057156
20.7331180572509 0.479175897208684
20.7524299621582 0.485821887461232
20.7715034484863 0.492689410722198
20.7915306091308 0.497120070890563
20.8165645599365 0.499778466991582
20.8456516265869 0.502436863092601
20.8673477172851 0.504873726185202
20.8971500396728 0.507310589277802
20.9212303161621 0.511076650420913
20.9462642669677 0.513291980505095
20.9681987762451 0.515507310589278
20.9879875183105 0.518387239698715
21.0096836090087 0.522596366858662
21.0301876068115 0.527248560035445
21.0499763488769 0.534337616304829
21.0697650909423 0.541205139565795
21.0893154144287 0.546078865750997
21.1100578308105 0.553167922020381
21.1293697357177 0.561586176340275
21.1491584777832 0.568453699601241
21.1672782897949 0.577536552946389
21.1873054504394 0.585954807266283
21.2066173553466 0.59260079751883
21.2373733520507 0.597917589720868
21.2595462799072 0.599689853788214
21.2838649749755 0.603012848914488
21.3065147399902 0.605449712007089
21.3305950164794 0.607221976074435
21.357774734497 0.610323438192291
21.3913917541503 0.612760301284891
21.4147567749023 0.614975631369074
21.4350223541259 0.617855560478511
21.4567184448242 0.619406291537439
21.4786529541015 0.622286220646876
21.5017795562744 0.624280017722641
21.5239524841308 0.627603012848915
21.5487480163574 0.630926007975188
21.5704441070556 0.634249003101462
21.5904712677001 0.637793531236154
21.6114521026611 0.643110323438192
21.6338634490966 0.649091714665485
21.6546058654785 0.65485157288436
21.6739177703857 0.66371289322109
21.6939449310302 0.674124944616748
21.7130184173584 0.682100132919805
21.7313766479492 0.690075321222862
21.7518806457519 0.695613646433319
21.7764377593994 0.699379707576429
21.799087524414 0.703367301727957
21.8341350555419 0.704918032786885
21.8605995178222 0.706690296854231
21.8880176544189 0.709791758972087
21.9123363494873 0.712450155073106
21.9364166259765 0.716216216216216
21.9566822052001 0.71953921134249
21.979808807373 0.7233052724856
22.001028060913 0.726185201595038
22.0236778259277 0.728843597696057
22.0458507537841 0.733052724856004
22.0687389373779 0.736597252990696
22.0904350280761 0.739255649091715
22.1107006072998 0.744350908285335
22.1321582794189 0.749003101462118
22.1538543701171 0.755206025697829
22.1748352050781 0.760301284891449
22.1951007843017 0.766061143110323
22.2144126892089 0.772264067346035
22.2373008728027 0.778688524590164
22.2573280334472 0.785112981834293
22.2771167755126 0.791537439078423
22.2983360290527 0.796411165263624
22.322654724121 0.800398759415153
22.3472118377685 0.801949490474081
22.3839282989501 0.805050952591936
22.4080085754394 0.806380150642446
22.4440097808837 0.807487815684537
22.4745273590087 0.808817013735047
22.5107669830322 0.809703145768719
22.5484371185302 0.812361541869739
22.5720405578613 0.813912272928666
22.5985050201416 0.815684536996012
22.6187705993652 0.819450598139123
22.64404296875 0.82100132919805
22.6697921752929 0.822773593265397
22.6948261260986 0.826318121400089
22.7155685424804 0.829198050509526
22.7398872375488 0.832299512627381
22.7601528167724 0.83628710677891
22.7811336517334 0.840717766947275
22.8016376495361 0.844040762073549
22.8223800659179 0.847363757199823
22.84836769104 0.848471422241914
22.8710174560546 0.850686752326097
22.8948593139648 0.852680549401861
22.9241847991943 0.854231280460789
22.9561328887939 0.856668143553389
22.9783058166503 0.858218874612317
23.0031013488769 0.859769605671245
23.0283737182617 0.861984935755428
23.0641365051269 0.864643331856447
23.0917930603027 0.866637128932211
23.1156349182128 0.868409392999557
23.141860961914 0.870181657066903
23.1668949127197 0.871732388125831
23.1876373291015 0.874169251218432
23.21457862854 0.878378378378378
23.2365131378173 0.881479840496234
23.2586860656738 0.885024368630926
23.2806205749511 0.8883473637572
23.3035087585449 0.890341160832964
23.3254432678222 0.892778023925565
23.3500003814697 0.894993354009747
23.3714580535888 0.896544085068675
23.3962535858154 0.898980948161276
23.4172344207763 0.90097474523704
23.4501361846923 0.90230394328755
23.4744548797607 0.903633141338059
23.4961509704589 0.904297740363314
23.5288143157959 0.905183872396987
23.5538482666015 0.906513070447497
23.5769748687744 0.908063801506424
23.6222743988037 0.908728400531679
23.6892700195312 0.909836065573771
23.7178802490234 0.911829862649535
23.7388610839843 0.913602126716881
23.7667560577392 0.914709791758972
23.7977504730224 0.915595923792645
23.8287448883056 0.9162605228179
23.8540172576904 0.916703588834736
23.8804817199707 0.917146654851573
23.9062309265136 0.917811253876828
23.9412784576416 0.918918918918919
24.0132808685302 0.919805050952592
24.0466594696044 0.920469649977847
24.1050720214843 0.921134249003101
24.1889953613281 0.921798848028356
24.2280960083007 0.922241914045193
24.2843627929687 0.922684980062029
24.3642330169677 0.924014178112539
24.4324207305908 0.924678777137794
24.5144367218017 0.92512184315463
24.5678424835205 0.925564909171466
24.6229171752929 0.926007975188303
24.7402191162109 0.92645104120514
24.7972011566162 0.927115640230394
24.886131286621 0.927558706247231
24.951696395874 0.928001772264067
24.9898433685302 0.928444838280904
25.0942707061767 0.92888790429774
25.1550674438476 0.929330970314577
25.1870155334472 0.929995569339832
25.221824645996 0.930660168365086
25.2885818481445 0.931103234381923
25.3512859344482 0.931546300398759
25.4220962524414 0.931989366415596
25.4707336425781 0.932432432432432
25.4938602447509 0.932875498449269
25.5463123321533 0.93398316349136
25.6166458129882 0.934426229508197
25.710105895996 0.93531236154187
25.780439376831 0.936198493575543
25.8700847625732 0.937084625609216
25.9113311767578 0.937970757642889
25.9363651275634 0.938635356668144
26.0055065155029 0.939299955693398
26.0367393493652 0.939964554718653
26.0705947875976 0.940850686752326
26.1032581329345 0.941515285777581
26.1869430541992 0.941958351794417
26.2598991394042 0.942401417811254
26.3106822967529 0.94284448382809
26.3671875 0.943730615861763
26.4055728912353 0.944395214887018
26.4906883239746 0.945281346920691
26.557445526123 0.947053610988037
26.5789031982421 0.947496677004874
26.6096591949462 0.948161276030128
26.6354084014892 0.94926894107222
26.6861915588378 0.950155073105893
26.7670154571533 0.950819672131147
26.9196033477783 0.951705804164821
26.9889831542968 0.952148870181657
27.0242691040039 0.953256535223748
27.1213054656982 0.95436420026584
27.1854400634765 0.954807266282676
27.2350311279296 0.955250332299513
27.2836685180664 0.955693398316349
27.3497104644775 0.956136464333186
27.4133682250976 0.957022596366859
27.4767875671386 0.957687195392113
27.5466442108154 0.95813026140895
27.5795459747314 0.958573327425786
27.6610851287841 0.959680992467878
27.6987552642822 0.960345591493132
27.7841091156005 0.960788657509969
28.0871391296386 0.961231723526806
28.1829833984375 0.96189632255206
28.3269882202148 0.962782454585733
28.4199714660644 0.96322552060257
28.5322666168212 0.963668586619406
28.5985469818115 0.964111652636243
28.6784172058105 0.964554718653079
28.7549495697021 0.965440850686752
28.8259983062744 0.965883916703589
28.895616531372 0.966326982720425
29.1676521301269 0.966770048737262
29.2375087738037 0.967434647762517
29.3421745300292 0.968099246787771
29.3664932250976 0.968763845813026
29.4499397277832 0.969206911829863
29.5436382293701 0.969649977846699
29.6478271484375 0.970093043863536
29.7513008117675 0.970536109880372
29.9012660980224 0.970979175897209
30.1816463470459 0.971422241914045
30.3218364715576 0.971865307930882
30.6391716003417 0.972308373947718
30.7672023773193 0.972751439964555
31.6262245178222 0.973194505981391
31.6798686981201 0.973637571998228
31.8801403045654 0.974080638015064
32.4821472167968 0.974523704031901
32.8640937805175 0.975188303057156
33.1408977508544 0.97585290208241
33.7178707122802 0.976295968099247
34.2588424682617 0.976739034116083
34.5621109008789 0.97718210013292
34.7602367401123 0.977625166149756
35.4793071746826 0.978068232166593
35.8731746673584 0.978511298183429
36.39817237854 0.978954364200266
41.4392948150634 0.979397430217102
42.6321029663085 0.979840496233939
44.5325374603271 0.980283562250775
45.8984375 0.980726628267612
47.1792221069335 0.981169694284448
49.2298603057861 0.981612760301285
51.2473583221435 0.982055826318121
53.4346103668212 0.982498892334958
54.7213554382324 0.982941958351794
57.1181774139404 0.983385024368631
58.847427368164 0.983828090385467
62.5770092010498 0.984271156402304
63.9154911041259 0.98471422241914
65.2146339416503 0.985157288435977
65.2699470520019 0.985600354452813
66.3292407989502 0.98604342046965
67.3587322235107 0.986486486486487
68.5198307037353 0.986929552503323
71.277379989624 0.987372618520159
71.4032649993896 0.987815684536996
75.3040313720703 0.988258750553832
76.2264728546142 0.988701816570669
76.4813423156738 0.989144882587506
76.5430927276611 0.990031014621179
76.6994953155517 0.990474080638015
76.9972801208496 0.990917146654852
77.0399570465087 0.991803278688525
77.1808624267578 0.992467877713779
77.7029991149902 0.992910943730616
78.0150890350341 0.993354009747452
78.1764984130859 0.993797075764289
78.242540359497 0.994240141781125
79.0801048278808 0.994683207797962
79.1966915130615 0.995126273814798
79.4346332550048 0.995569339831635
79.9295902252197 0.996012405848471
81.1138153076171 0.996455471865308
81.6419124603271 0.996898537882144
82.5531482696533 0.997341603898981
84.3770503997802 0.997784669915817
84.9003791809082 0.998227735932654
91.9392108917236 0.99867080194949
98.257303237915 0.999113867966327
100.337743759155 0.999556933983163
115.321636199951 1


==> figures/networked_snr_cdf_delays/fig-032_reduced.dat <==
9.8738670349121 0.00045004500450045
9.9458694458007 0.0009000900090009
10.5528831481933 0.00135013501350135
10.932445526123 0.0018001800180018
11.3642215728759 0.00247524752475248
11.7878913879394 0.00315031503150315
11.8927955627441 0.0036003600360036
12.0465755462646 0.00405040504050405
12.3178958892822 0.00472547254725473
12.3672485351562 0.00517551755175518
12.4030113220214 0.00607560756075608
12.531042098999 0.00675067506750675
12.5837326049804 0.00787578757875788
12.7432346343994 0.00855085508550855
12.8624439239501 0.009000900090009
12.9010677337646 0.00967596759675968
12.9296779632568 0.0103510351035104
12.963056564331 0.011026102610261
13.0167007446289 0.0114761476147615
13.0777359008789 0.0119261926192619
13.1244659423828 0.0123762376237624
13.2198333740234 0.0132763276327633
13.3347511291503 0.0137263726372637
13.3800506591796 0.0141764176417642
13.4127140045166 0.0146264626462646
13.4503841400146 0.0155265526552655
13.4825706481933 0.0164266426642664
13.5614871978759 0.0173267326732673
13.6125087738037 0.0184518451845185
13.6618614196777 0.0195769576957696
13.7183666229248 0.02002700270027
13.7686729431152 0.0204770477047705
13.808250427246 0.0211521152115212
13.8559341430664 0.0218271827182718
13.9384269714355 0.0231773177317732
14.0101909637451 0.0236273627362736
14.0402317047119 0.0245274527452745
14.0931606292724 0.024977497749775
14.188528060913 0.0256525652565257
14.2419338226318 0.0261026102610261
14.2838954925537 0.0272277227722772
14.3465995788574 0.0283528352835284
14.4214630126953 0.0292529252925293
14.4438743591308 0.0299279927992799
14.5027637481689 0.0303780378037804
14.5366191864013 0.0326282628262826
14.5571231842041 0.0344284428442844
14.6148204803466 0.036003600360036
14.7085189819335 0.0369036903690369
14.7609710693359 0.0375787578757876
14.8396492004394 0.0384788478847885
14.9235725402832 0.0389288928892889
14.9610042572021 0.0396039603960396
14.99605178833 0.0405040504050405
15.0234699249267 0.0414041404140414
15.0587558746337 0.0425292529252925
15.0835514068603 0.0441044104410441
15.1443481445312 0.045004500450045
15.200138092041 0.0456795679567957
15.2363777160644 0.0461296129612961
15.2924060821533 0.047029702970297
15.3474807739257 0.0477047704770477
15.4192447662353 0.0481548154815482
15.5019760131835 0.0488298829882988
15.5553817749023 0.0497299729972997
15.58518409729 0.0513051305130513
15.6111717224121 0.0524302430243024
15.6354904174804 0.0537803780378038
15.6641006469726 0.0542304230423042
15.765905380249 0.0551305130513051
15.7899856567382 0.056030603060306
15.8390998840332 0.0569306930693069
15.9053802490234 0.0578307830783078
15.9580707550048 0.0582808280828083
16.0069465637207 0.0591809180918092
16.0799026489257 0.0598559855985599
16.1199569702148 0.060981098109811
16.1504745483398 0.0616561656165617
16.1764621734619 0.0634563456345635
16.2632465362548 0.0641314131413141
16.3094997406005 0.0645814581458146
16.3376331329345 0.0663816381638164
16.3824558258056 0.0668316831683168
16.4787769317626 0.0675067506750675
16.5443420410156 0.0684068406840684
16.6008472442626 0.0690819081908191
16.6423320770263 0.06998199819982
16.6668891906738 0.0717821782178218
16.6904926300048 0.0738073807380738
16.7126655578613 0.0751575157515752
16.7920589447021 0.0758325832583258
16.8216228485107 0.0765076507650765
16.8557167053222 0.0771827182718272
16.8931484222412 0.0783078307830783
16.9975757598876 0.078982898289829
17.0512199401855 0.0801080108010801
17.0824527740478 0.0812331233123312
17.1504020690917 0.0819081908190819
17.1790122985839 0.0825832583258326
17.202615737915 0.0857335733573357
17.2286033630371 0.0873087308730873
17.2564983367919 0.0895589558955896
17.2991752624511 0.0904590459045905
17.338752746582 0.0911341134113411
17.3676013946533 0.092034203420342
17.3993110656738 0.0945094509450945
17.4238681793212 0.0963096309630963
17.5442695617675 0.096984698469847
17.5750255584716 0.0978847884788479
17.6022052764892 0.0985598559855986
17.6360607147216 0.0992349234923492
17.6937580108642 0.1003600360036
17.7178382873535 0.101485148514851
17.7383422851562 0.103735373537354
17.7638530731201 0.107335733573357
17.7862644195556 0.110711071107111
17.8284645080566 0.111386138613861
17.8582668304443 0.112061206120612
17.8849697113037 0.112961296129613
17.916202545166 0.113861386138614
17.9445743560791 0.114986498649865
17.9684162139892 0.116336633663366
18.0788040161132 0.117011701170117
18.1033611297607 0.118586858685869
18.125295639038 0.11993699369937
18.1491374969482 0.121737173717372
18.1751251220703 0.123087308730873
18.1992053985595 0.124662466246625
18.2306766510009 0.126237623762376
18.2511806488037 0.128937893789379
18.2740688323974 0.131638163816382
18.2948112487792 0.136138613861386
18.3148384094238 0.142664266426643
18.3408260345459 0.144239423942394
18.3727741241455 0.146039603960396
18.3949470520019 0.147164716471647
18.4202194213867 0.149414941494149
18.4407234191894 0.152565256525653
18.4621810913085 0.156390639063906
18.4826850891113 0.161116111611161
18.5070037841796 0.164266426642664
18.5296535491943 0.166966696669667
18.5508728027343 0.16966696669667
18.5747146606445 0.173267326732673
18.5987949371337 0.175517551755176
18.6219215393066 0.179342934293429
18.6429023742675 0.182718271827183
18.6641216278076 0.185643564356436
18.6884403228759 0.187893789378938
18.7137126922607 0.18991899189919
18.7354087829589 0.192169216921692
18.7604427337646 0.194869486948695
18.7840461730957 0.19959495949595
18.8071727752685 0.203870387038704
18.8269615173339 0.211746174617462
18.8472270965576 0.21984698469847
18.8710689544677 0.224572457245725
18.8922882080078 0.226372637263726
18.9166069030761 0.228622862286229
18.9402103424072 0.22974797479748
18.9621448516845 0.232223222322232
18.9838409423828 0.233573357335734
19.0145969390869 0.235373537353735
19.0410614013671 0.236498649864987
19.0739631652832 0.237848784878488
19.0992355346679 0.23964896489649
19.1309452056884 0.241449144914491
19.1569328308105 0.242574257425743
19.2008018493652 0.243474347434743
19.2298889160156 0.244599459945995
19.2508697509765 0.246399639963996
19.2725658416748 0.249099909990999
19.2930698394775 0.252250225022502
19.3150043487548 0.257425742574257
19.3347930908203 0.265751575157516
19.3531513214111 0.275202520252025
19.3715095520019 0.286003600360036
19.3920135498046 0.292304230423042
19.4284915924072 0.294779477947795
19.45161819458 0.296354635463546
19.4759368896484 0.297254725472547
19.4995403289794 0.298379837983798
19.529104232788 0.300855085508551
19.5510387420654 0.303555355535554
19.580602645874 0.304455445544554
19.606590270996 0.306705670567057
19.6418762207031 0.308055805580558
19.6642875671386 0.30985598559856
19.6874141693115 0.311431143114311
19.7112560272216 0.312556255625563
19.7443962097167 0.315031503150315
19.7761058807373 0.316831683168317
19.8009014129638 0.31953195319532
19.8261737823486 0.321782178217822
19.8504924774169 0.325382538253825
19.8709964752197 0.331683168316832
19.8893547058105 0.340684068406841
19.9079513549804 0.351485148514851
19.9275016784667 0.356660666066607
19.9482440948486 0.361161116111611
19.9708938598632 0.364086408640864
19.9935436248779 0.367686768676868
20.0157165527343 0.371962196219622
20.0376510620117 0.377587758775878
20.0614929199218 0.382988298829883
20.0817584991455 0.386588658865887
20.1036930084228 0.389063906390639
20.1311111450195 0.391089108910891
20.1554298400878 0.392664266426643
20.1809406280517 0.393339333933393
20.2047824859619 0.394239423942394
20.2348232269287 0.395139513951395
20.266056060791 0.396714671467147
20.2875137329101 0.3996399639964
20.3120708465576 0.403015301530153
20.364761352539 0.405490549054906
20.3857421875 0.407290729072907
20.4057693481445 0.409315931593159
20.4312801361084 0.412241224122412
20.4546451568603 0.416516651665166
20.4753875732421 0.42034203420342
20.4951763153076 0.426417641764176
20.5147266387939 0.433168316831683
20.5345153808593 0.439243924392439
20.5550193786621 0.445769576957696
20.5740928649902 0.452520252025203
20.5941200256347 0.459045904590459
20.6134319305419 0.465121512151215
20.6332206726074 0.470522052205221
20.65110206604 0.47997299729973
20.6725597381591 0.483798379837984
20.6937789916992 0.488748874887489
20.7133293151855 0.493924392439244
20.7359790802001 0.498874887488749
20.756721496582 0.504950495049505
20.7769870758056 0.51012601260126
20.7970142364501 0.516426642664266
20.8179950714111 0.518676867686769
20.8404064178466 0.521602160216022
20.8640098571777 0.524302430243024
20.8921432495117 0.527002700270027
20.9138393402099 0.52970297029703
20.9343433380126 0.532628262826283
20.9569931030273 0.535328532853285
20.9779739379882 0.540729072907291
21.0001468658447 0.545229522952295
21.0206508636474 0.54950495049505
21.0394859313964 0.557380738073807
21.0587978363037 0.564806480648065
21.0793018341064 0.571557155715572
21.0993289947509 0.578532853285329
21.1195945739746 0.585958595859586
21.1384296417236 0.594284428442844
21.1567878723144 0.603960396039604
21.1806297302246 0.611386138613861
21.20041847229 0.617911791179118
21.2247371673584 0.623312331233123
21.2483406066894 0.626462646264626
21.2695598602294 0.629387938793879
21.2948322296142 0.631188118811881
21.3220119476318 0.633663366336634
21.3456153869628 0.635688568856886
21.3696956634521 0.637488748874887
21.395206451416 0.63996399639964
21.4173793792724 0.641764176417642
21.4464664459228 0.644239423942394
21.4686393737792 0.647389738973897
21.4993953704834 0.6500900090009
21.5227603912353 0.652790279027903
21.5458869934082 0.658190819081908
21.5656757354736 0.663816381638164
21.5857028961181 0.668541854185419
21.6059684753417 0.675292529252925
21.6264724731445 0.680693069306931
21.6457843780517 0.687218721872187
21.6646194458007 0.695094509450945
21.6846466064453 0.703195319531953
21.7039585113525 0.70972097209721
21.7225551605224 0.717821782178218
21.7435359954834 0.723447344734473
21.7630863189697 0.72974797479748
21.7831134796142 0.734248424842484
21.8031406402587 0.73964896489649
21.829605102539 0.741899189918992
21.8563079833984 0.743474347434743
21.8777656555175 0.746174617461746
21.8987464904785 0.747749774977498
21.9199657440185 0.75
21.9438076019287 0.752025202520252
21.9659805297851 0.754275427542754
21.9879150390625 0.756525652565257
22.0100879669189 0.759225922592259
22.0365524291992 0.760801080108011
22.0565795898437 0.764176417641764
22.0782756805419 0.76957695769577
22.0992565155029 0.774527452745275
22.1223831176757 0.78037803780378
22.1426486968994 0.786678667866787
22.162914276123 0.791404140414041
22.1838951110839 0.796804680468047
22.2039222717285 0.801755175517552
22.223949432373 0.81053105310531
22.2437381744384 0.816831683168317
22.2651958465576 0.823807380738074
22.2847461700439 0.82988298829883
22.3054885864257 0.833258325832583
22.3262310028076 0.837533753375338
22.3472118377685 0.84000900090009
22.371768951416 0.841134113411341
22.4025249481201 0.842934293429343
22.4325656890869 0.844734473447345
22.4592685699462 0.845859585958596
22.4812030792236 0.847659765976598
22.50337600708 0.849009900990099
22.5276947021484 0.8499099909991
22.5584506988525 0.850810081008101
22.5818157196044 0.851710171017102
22.6030349731445 0.852610261026103
22.6249694824218 0.855085508550855
22.6497650146484 0.858235823582358
22.6709842681884 0.861161116111611
22.6967334747314 0.863861386138614
22.7217674255371 0.867236723672367
22.7453708648681 0.871062106210621
22.7701663970947 0.874887488748875
22.7916240692138 0.878262826282628
22.8152275085449 0.882313231323132
22.8383541107177 0.884563456345635
22.8638648986816 0.887713771377138
22.8908061981201 0.888838883888389
22.9158401489257 0.88996399639964
22.9384899139404 0.891089108910891
22.9609012603759 0.892439243924392
22.9914188385009 0.894464446444645
23.0190753936767 0.896714671467147
23.0638980865478 0.899189918991899
23.0839252471923 0.900765076507651
23.1077671051025 0.902790279027903
23.139476776123 0.903240324032403
23.1716632843017 0.905265526552655
23.1990814208984 0.907065706570657
23.2212543487548 0.909090909090909
23.2453346252441 0.911341134113411
23.2675075531005 0.915166516651665
23.2982635498046 0.917191719171917
23.3328342437744 0.92011701170117
23.3561992645263 0.922367236723672
23.3852863311767 0.926417641764176
23.4239101409912 0.929117911791179
23.4508514404296 0.930918091809181
23.4875679016113 0.931593159315932
23.5853195190429 0.932943294329433
23.6237049102783 0.933843384338434
23.6518383026123 0.934518451845185
23.6783027648925 0.936093609360936
23.7386226654052 0.936543654365437
23.7905979156494 0.936993699369937
23.8325595855712 0.937443744374437
23.8704681396484 0.938568856885689
23.9653587341308 0.939243924392439
24.0218639373779 0.94014401440144
24.0788459777832 0.940819081908191
24.1339206695556 0.941944194419442
24.1999626159667 0.942394239423942
24.2514610290527 0.943519351935194
24.3439674377441 0.943969396939694
24.4085788726806 0.944644464446445
24.4662761688232 0.945094509450945
24.5375633239746 0.945769576957696
24.6100425720214 0.946219621962196
24.7247219085693 0.947569756975698
24.7776508331298 0.948019801980198
24.8317718505859 0.948919891989199
24.9016284942626 0.9498199819982
24.9514579772949 0.95049504950495
25.0205993652343 0.950945094509451
25.0852108001709 0.951395139513951
25.1557826995849 0.952520252025203
25.2015590667724 0.953195319531953
25.2325534820556 0.953870387038704
25.2773761749267 0.954320432043204
25.3119468688964 0.954995499549955
25.3479480743408 0.955670567056706
25.4237651824951 0.956120612061206
25.4771709442138 0.956570657065707
25.5465507507324 0.957020702070207
25.6178379058837 0.957920792079208
25.7134437561035 0.958370837083708
25.7570743560791 0.958820882088209
25.7940292358398 0.95972097209721
25.8858203887939 0.96039603960396
25.9585380554199 0.961071107110711
26.0455608367919 0.961746174617462
26.1125564575195 0.962196219621962
26.214599609375 0.962646264626463
26.2527465820312 0.963096309630963
26.3638496398925 0.963546354635464
26.38840675354 0.963996399639964
26.4675617218017 0.964446444644464
26.538610458374 0.964896489648965
26.6215801239013 0.965571557155716
26.7016887664794 0.966021602160216
26.8597602844238 0.966471647164716
26.9808769226074 0.966921692169217
27.0135402679443 0.967371737173717
27.1055698394775 0.967821782178218
27.1675586700439 0.968721872187219
27.2037982940673 0.96962196219622
27.4717807769775 0.97007200720072
27.5464057922363 0.97052205220522
27.6334285736084 0.971197119711971
27.6663303375244 0.972322232223222
27.7392864227294 0.972997299729973
27.9262065887451 0.973447344734473
28.1035900115966 0.973897389738974
28.172492980957 0.974347434743474
28.2216072082519 0.975247524752475
28.2859802246093 0.975697569756976
28.3732414245605 0.976147614761476
28.4883975982666 0.976597659765977
28.6345481872558 0.977047704770477
28.7396907806396 0.977497749774977
28.7938117980957 0.978397839783978
28.8844108581542 0.978847884788479
29.109239578247 0.979297929792979
29.1907787322998 0.97974797479748
29.2611122131347 0.98019801980198
29.3478965759277 0.980873087308731
29.3745994567871 0.981998199819982
29.6604633331298 0.982448244824482
30.8661460876464 0.982898289828983
31.7330360412597 0.983348334833483
31.9528579711914 0.983798379837984
33.4265232086181 0.984248424842484
35.3286266326904 0.984698469846985
36.7693901062011 0.985148514851485
39.9441719055175 0.985598559855986
42.8614616394043 0.986048604860486
43.2825088500976 0.986498649864986
44.9445247650146 0.986948694869487
45.1390743255615 0.987398739873987
48.4652519226074 0.987848784878488
52.3040294647216 0.988298829882988
55.3755760192871 0.988748874887489
57.847261428833 0.989198919891989
58.3462715148925 0.98964896489649
60.408592224121 0.99009900990099
63.0981922149658 0.990549054905491
65.2928352355957 0.990999099909991
66.2386417388916 0.991449144914491
67.6174163818359 0.991899189918992
70.7476139068603 0.992349234923492
73.0063915252685 0.992799279927993
74.8016834259033 0.993249324932493
75.9782791137695 0.993699369936994
76.5106678009033 0.994149414941494
76.7180919647216 0.994599459945995
77.1489143371582 0.995049504950495
77.4164199829101 0.995499549954995
77.6717662811279 0.995949594959496
78.1784057617187 0.996399639963996
78.334093093872 0.997074707470747
78.61328125 0.997524752475248
78.7892341613769 0.997974797479748
79.0412425994873 0.998649864986499
79.552412033081 0.999099909990999
80.6028842926025 0.9995499549955
83.7433338165283 1


==> figures/networked_snr_cdf_delays/fig-033_reduced.dat <==
9.3634128570556 0.00023121387283237
9.7510814666748 0.00069364161849711
10.1747512817382 0.00138728323699422
10.2546215057373 0.00208092485549133
10.3998184204101 0.00254335260115607
10.7674598693847 0.00300578034682081
10.9243392944335 0.00393063583815029
11.174201965332 0.0046242774566474
11.2941265106201 0.00508670520231214
11.4970207214355 0.00554913294797688
11.7323398590087 0.00624277456647399
11.836290359497 0.0069364161849711
11.8970870971679 0.00786127167630058
12.0303630828857 0.00832369942196532
12.1128559112548 0.00878612716763006
12.2208595275878 0.0092485549132948
12.352705001831 0.00971098265895954
12.3867988586425 0.0108670520231214
12.4168395996093 0.0122543352601156
12.439489364624 0.0131791907514451
12.4642848968505 0.0136416184971098
12.5336647033691 0.0145664739884393
12.5727653503417 0.015028901734104
12.601613998413 0.0154913294797688
12.6953125 0.0164161849710983
12.77756690979 0.016878612716763
12.8898620605468 0.0173410404624277
12.9241943359375 0.0184971098265896
12.9675865173339 0.0189595375722543
13.038158416748 0.0196531791907514
13.136863708496 0.0201156069364162
13.232946395874 0.0208092485549133
13.2851600646972 0.021271676300578
13.3235454559326 0.0217341040462428
13.3664608001708 0.0221965317919075
13.4339332580566 0.0228901734104046
13.4658813476562 0.0233526011560694
13.4916305541992 0.024971098265896
13.5416984558105 0.0261271676300578
13.6184692382812 0.0268208092485549
13.6580467224121 0.0277456647398844
13.6988162994384 0.0282080924855491
13.7388706207275 0.0286705202312139
13.7732028961181 0.0295953757225434
13.8247013092041 0.0300578034682081
13.8792991638183 0.0307514450867052
13.9429569244384 0.0316763005780347
13.9806270599365 0.0321387283236994
14.0058994293212 0.0335260115606936
14.0280723571777 0.0346820809248555
14.1119956970214 0.0358381502890173
14.1854286193847 0.0369942196531792
14.2111778259277 0.0379190751445087
14.2395496368408 0.0383815028901734
14.2946243286132 0.0388439306358382
14.3401622772216 0.04
14.394998550415 0.0404624277456647
14.44673538208 0.0409248554913295
14.4870281219482 0.0420809248554913
14.512300491333 0.0430057803468208
14.5509243011474 0.0441618497109827
14.5924091339111 0.0455491329479769
14.7087574005126 0.0464739884393064
14.7552490234375 0.0473988439306358
14.8251056671142 0.0478612716763006
14.9061679840087 0.0483236994219653
14.9445533752441 0.0494797687861272
15.0084495544433 0.0501734104046243
15.0458812713623 0.0517919075144509
15.0718688964843 0.0527167630057803
15.1290893554687 0.0538728323699422
15.1674747467041 0.055028901734104
15.2103900909423 0.0554913294797688
15.2492523193359 0.0561849710982659
15.2902603149414 0.056878612716763
15.3336524963378 0.0573410404624277
15.4531002044677 0.0578034682080925
15.5096054077148 0.0584971098265896
15.5367851257324 0.0591907514450867
15.573501586914 0.0601156069364162
15.6164169311523 0.0605780346820809
15.6395435333251 0.061271676300578
15.7475471496582 0.0617341040462428
15.7907009124755 0.0621965317919075
15.8379077911376 0.0626589595375723
15.9006118774414 0.0633526011560694
15.9752368927001 0.0640462427745665
16.0219669342041 0.0645086705202312
16.0808563232421 0.0652023121387283
16.1278247833251 0.0663583815028902
16.1550045013427 0.0684393063583815
16.1817073822021 0.0705202312138728
16.2210464477539 0.0716763005780347
16.2489414215087 0.0723699421965318
16.3109302520751 0.0730635838150289
16.3424015045166 0.0739884393063584
16.46089553833 0.0746820809248555
16.514778137207 0.0753757225433526
16.556978225708 0.0760693641618497
16.6094303131103 0.0765317919075145
16.6459083557128 0.0772254335260116
16.6676044464111 0.0788439306358382
16.6919231414794 0.08
16.7460441589355 0.0809248554913295
16.8273448944091 0.0813872832369942
16.86692237854 0.081849710982659
16.9124603271484 0.0823121387283237
16.9651508331298 0.0832369942196532
17.0207023620605 0.0836994219653179
17.0624256134033 0.0846242774566474
17.1108245849609 0.0853179190751445
17.1585083007812 0.086242774566474
17.1871185302734 0.0883236994219653
17.2138214111328 0.0927167630057803
17.2538757324218 0.0943352601156069
17.2772407531738 0.0947976878612717
17.3151493072509 0.0954913294797688
17.3792839050292 0.0961849710982659
17.4050331115722 0.0975722543352601
17.4274444580078 0.0989595375722543
17.5299644470214 0.0996531791907515
17.5564289093017 0.100578034682081
17.5986289978027 0.101734104046243
17.6794528961181 0.102658959537572
17.7094936370849 0.103352601156069
17.7304744720459 0.107745664739884
17.7526473999023 0.113294797687861
17.777681350708 0.116531791907514
17.8337097167968 0.118150289017341
17.8959369659423 0.119306358381503
17.9224014282226 0.121156069364162
17.9455280303955 0.123699421965318
18.0144309997558 0.125780346820809
18.0790424346923 0.126242774566474
18.1062221527099 0.127167630057803
18.1326866149902 0.129017341040462
18.1617736816406 0.129942196531792
18.1903839111328 0.131098265895954
18.2106494903564 0.132254335260116
18.2323455810546 0.133872832369942
18.2611942291259 0.137341040462428
18.2814598083496 0.145202312138728
18.3017253875732 0.152138728323699
18.3303356170654 0.15606936416185
18.3568000793457 0.157456647398844
18.3856487274169 0.158150289017341
18.4109210968017 0.159306358381503
18.4354782104492 0.161618497109827
18.4564590454101 0.16393063583815
18.4803009033203 0.166936416184971
18.5089111328125 0.171791907514451
18.5365676879882 0.172947976878613
18.5630321502685 0.174797687861272
18.5902118682861 0.177109826589595
18.6104774475097 0.179653179190751
18.6331272125244 0.184046242774566
18.6562538146972 0.18728323699422
18.6834335327148 0.188670520231214
18.705129623413 0.19028901734104
18.726110458374 0.193063583815029
18.7485218048095 0.197456647398844
18.7695026397705 0.200924855491329
18.7911987304687 0.205780346820809
18.8095569610595 0.214104046242775
18.8288688659667 0.221734104046243
18.8474655151367 0.230057803468208
18.867015838623 0.235606936416185
18.8894271850585 0.237919075144509
18.9175605773925 0.239075144508671
18.9414024353027 0.241618497109827
18.9671516418457 0.244161849710983
18.9886093139648 0.247630057803468
19.0100669860839 0.251098265895954
19.0308094024658 0.257341040462428
19.0513134002685 0.260115606936416
19.0730094909667 0.261965317919075
19.0954208374023 0.264971098265896
19.1180706024169 0.269364161849711
19.1414356231689 0.272832369942197
19.1619396209716 0.276300578034682
19.1898345947265 0.279306358381503
19.2112922668457 0.281849710982659
19.2396640777587 0.284393063583815
19.2608833312988 0.286473988439306
19.2837715148925 0.288323699421965
19.3068981170654 0.291329479768786
19.3283557891845 0.295260115606936
19.3507671356201 0.303583815028902
19.3703174591064 0.310520231213873
19.3927288055419 0.315606936416185
19.4242000579834 0.317456647398844
19.4480419158935 0.319306358381503
19.4694995880126 0.321387283236994
19.4911956787109 0.322080924855491
19.5155143737792 0.32393063583815
19.5364952087402 0.325780346820809
19.568920135498 0.327398843930636
19.6032524108886 0.329017341040462
19.6437835693359 0.329942196531792
19.6771621704101 0.331560693641618
19.7021961212158 0.33364161849711
19.7315216064453 0.334566473988439
19.7627544403076 0.336647398843931
19.7854042053222 0.339190751445087
19.8085308074951 0.34242774566474
19.8373794555664 0.346127167630058
19.8590755462646 0.349364161849711
19.8783874511718 0.355606936416185
19.8965072631835 0.366936416184971
19.9158191680908 0.376647398843931
19.9358463287353 0.384971098265896
19.9596881866455 0.387976878612717
19.9828147888183 0.389595375722543
20.003318786621 0.39514450867052
20.0247764587402 0.399075144508671
20.045518875122 0.403699421965318
20.0660228729248 0.409248554913295
20.0941562652587 0.412485549132948
20.1175212860107 0.416416184971098
20.1470851898193 0.417803468208092
20.1826095581054 0.41849710982659
20.2317237854003 0.419653179190751
20.2541351318359 0.420809248554913
20.2844142913818 0.421271676300578
20.3123092651367 0.424739884393064
20.3325748443603 0.429132947976879
20.3537940979003 0.432138728323699
20.3738212585449 0.434219653179191
20.3964710235595 0.43606936416185
20.4188823699951 0.439075144508671
20.4405784606933 0.442774566473988
20.4672813415527 0.444624277456647
20.4925537109375 0.446936416184971
20.512580871582 0.44971098265896
20.5328464508056 0.453410404624277
20.5540657043457 0.457109826589595
20.576000213623 0.463583815028902
20.5953121185302 0.470982658959538
20.615816116333 0.476994219653179
20.6356048583984 0.483236994219653
20.6556320190429 0.48971098265896
20.6775665283203 0.495028901734104
20.7002162933349 0.501040462427746
20.7209587097167 0.507052023121387
20.7419395446777 0.513063583815029
20.7622051239013 0.518381502890173
20.7829475402832 0.524393063583815
20.8048820495605 0.526936416184971
20.831823348999 0.528554913294798
20.8523273468017 0.530635838150289
20.8747386932373 0.532254335260116
20.9014415740966 0.534104046242775
20.9276676177978 0.536416184971098
20.9503173828125 0.539190751445087
20.9746360778808 0.543352601156069
20.9968090057373 0.545202312138728
21.0192203521728 0.549132947976879
21.0399627685546 0.554450867052023
21.0602283477783 0.559537572254335
21.0809707641601 0.565317919075145
21.1007595062255 0.57271676300578
21.1212635040283 0.578959537572254
21.1408138275146 0.587745664739884
21.1601257324218 0.596994219653179
21.1799144744873 0.606705202312139
21.2001800537109 0.612023121387283
21.2202072143554 0.618034682080925
21.2469100952148 0.622890173410405
21.268606185913 0.625433526011561
21.2974548339843 0.628439306358382
21.3227272033691 0.630057803468208
21.3479995727539 0.63121387283237
21.3778018951416 0.632369942196532
21.4004516601562 0.634450867052023
21.4271545410156 0.636994219653179
21.4576721191406 0.64
21.4788913726806 0.642312138728324
21.5046405792236 0.643699421965318
21.5251445770263 0.646242774566474
21.5475559234619 0.648554913294798
21.5687751770019 0.654335260115607
21.5926170349121 0.658728323699422
21.6128826141357 0.661965317919075
21.6333866119384 0.668208092485549
21.6531753540039 0.676994219653179
21.6717720031738 0.684393063583815
21.691083908081 0.692254335260116
21.7094421386718 0.700578034682081
21.7294692993164 0.70728323699422
21.7494964599609 0.713063583815029
21.7700004577636 0.720924855491329
21.791934967041 0.722774566473988
21.8172073364257 0.725780346820809
21.8455791473388 0.727398843930636
21.8656063079834 0.72971098265896
21.8904018402099 0.731791907514451
21.9120979309082 0.734335260115607
21.9388008117675 0.735953757225434
21.9671726226806 0.738034682080925
21.9960212707519 0.741734104046243
22.019624710083 0.745895953757225
22.0420360565185 0.748901734104046
22.0623016357421 0.753757225433526
22.0847129821777 0.759075144508671
22.111177444458 0.762080924855491
22.1340656280517 0.765780346820809
22.1538543701171 0.771329479768786
22.1757888793945 0.777341040462428
22.1974849700927 0.783121387283237
22.2160816192626 0.791676300578035
22.2351551055908 0.799768786127168
22.2539901733398 0.807167630057803
22.2735404968261 0.815260115606936
22.2923755645751 0.823121387283237
22.3128795623779 0.827745664739884
22.3357677459716 0.830057803468208
22.371768951416 0.831445086705202
22.3982334136962 0.833294797687861
22.4299430847167 0.834219653179191
22.4733352661132 0.836531791907514
22.4988460540771 0.837687861271676
22.5276947021484 0.838381502890173
22.5517749786376 0.839537572254335
22.5899219512939 0.840462427745665
22.6099491119384 0.842543352601156
22.6354598999023 0.844393063583815
22.6573944091796 0.846705202312139
22.681713104248 0.849017341040462
22.7034091949462 0.850867052023121
22.72629737854 0.85364161849711
22.7458477020263 0.859190751445087
22.7663516998291 0.863815028901734
22.7911472320556 0.868670520231214
22.8140354156494 0.873294797687861
22.8354930877685 0.877456647398844
22.8605270385742 0.88
22.8826999664306 0.881618497109827
22.9122638702392 0.882543352601156
22.9392051696777 0.883468208092485
22.9721069335937 0.88393063583815
23.0076313018798 0.885086705202312
23.0622291564941 0.886242774566474
23.0896472930908 0.887398843930636
23.1220722198486 0.889017341040462
23.1430530548095 0.891098265895954
23.1664180755615 0.89271676300578
23.1897830963134 0.895722543352601
23.2186317443847 0.897341040462428
23.2386589050292 0.900346820809249
23.2670307159423 0.90150289017341
23.2899188995361 0.904971098265896
23.3120918273925 0.907976878612717
23.3361721038818 0.91121387283237
23.3595371246337 0.913988439306358
23.3809947967529 0.916763005780347
23.4065055847167 0.920462427745665
23.4272480010986 0.921849710982659
23.4684944152832 0.922774566473988
23.4971046447753 0.92393063583815
23.5466957092285 0.92485549132948
23.5805511474609 0.926242774566474
23.622989654541 0.927398843930636
23.6506462097167 0.929017341040462
23.6880779266357 0.931098265895954
23.7300395965576 0.932485549132948
23.7534046173095 0.933179190751445
23.7801074981689 0.934335260115607
23.8146781921386 0.935491329479769
23.9033699035644 0.936184971098266
23.9973068237304 0.937109826589595
24.043321609497 0.938034682080925
24.0755081176757 0.938728323699422
24.113655090332 0.939190751445087
24.1696834564209 0.939884393063584
24.2145061492919 0.940578034682081
24.2671966552734 0.941271676300578
24.3120193481445 0.941734104046243
24.3630409240722 0.942196531791908
24.3976116180419 0.942658959537572
24.451732635498 0.943121387283237
24.6028900146484 0.943583815028902
24.6694087982177 0.944508670520231
24.698257446289 0.945202312138728
24.7421264648437 0.945895953757225
24.8668193817138 0.946589595375723
24.9032974243164 0.94728323699422
24.9454975128173 0.948208092485549
25.0246524810791 0.948670520231214
25.0663757324218 0.949364161849711
25.1088142395019 0.949826589595376
25.1572132110595 0.95028901734104
25.1781940460205 0.950982658959538
25.2487659454345 0.951676300578035
25.3400802612304 0.952138728323699
25.41184425354 0.952601156069364
25.4533290863037 0.953063583815029
25.4855155944824 0.954450867052023
25.5672931671142 0.954913294797688
25.6292819976806 0.955606936416185
25.7537364959716 0.956300578034682
25.8173942565917 0.956994219653179
25.8474349975585 0.957456647398844
26.0541439056396 0.958150289017341
26.1342525482177 0.958843930635838
26.2038707733154 0.959306358381503
26.2699127197265 0.960231213872832
26.3683795928955 0.960924855491329
26.5083312988281 0.961618497109827
26.6890525817871 0.962080924855491
26.8666744232177 0.962774566473988
26.9062519073486 0.963236994219653
26.9699096679687 0.96393063583815
27.0273685455322 0.964624277456647
27.1337032318115 0.965086705202312
27.1706581115722 0.965549132947977
27.2667407989501 0.966242774566474
27.3959636688232 0.966705202312139
27.6713371276855 0.967630057803468
27.9228687286376 0.968554913294798
28.1016826629638 0.969017341040462
28.153657913208 0.969479768786127
28.1991958618164 0.969942196531792
28.2721519470214 0.970404624277457
28.3985137939453 0.971098265895954
28.6605358123779 0.971560693641618
28.8383960723876 0.972023121387283
28.8960933685302 0.972485549132948
28.9919376373291 0.972947976878613
29.1750431060791 0.973410404624277
29.3109416961669 0.973872832369942
29.3688774108886 0.974797687861272
29.4241905212402 0.975260115606936
29.5279026031494 0.975953757225434
29.7048091888427 0.976416184971098
29.8669338226318 0.976878612716763
30.7109355926513 0.97757225433526
31.2824249267578 0.978034682080925
32.149314880371 0.97849710982659
32.6330661773681 0.978959537572254
33.9095592498779 0.979421965317919
36.8525981903076 0.979884393063584
38.4724140167236 0.980346820809249
40.9386157989501 0.980809248554913
43.7054634094238 0.981271676300578
44.3229675292968 0.981734104046243
45.1128482818603 0.982196531791907
45.7613468170166 0.982890173410405
46.4913845062255 0.983352601156069
49.1304397583007 0.983815028901734
53.0436038970947 0.984277456647399
54.4874668121337 0.984739884393064
54.8393726348876 0.985202312138728
55.4285049438476 0.985664739884393
58.8934421539306 0.986127167630058
63.1837844848632 0.986589595375723
66.1182403564453 0.987052023121387
67.389965057373 0.987514450867052
68.6802864074707 0.987976878612717
69.4746971130371 0.988439306358382
70.744514465332 0.988901734104046
73.9133358001709 0.989364161849711
74.8546123504638 0.989826589595376
75.5395889282226 0.99028901734104
76.0238170623779 0.990751445086705
76.5070915222168 0.991445086705202
76.6313076019287 0.991907514450867
77.1930217742919 0.992369942196532
77.6042938232421 0.992832369942196
77.8801441192627 0.993526011560694
78.1824588775634 0.993988439306358
78.2852172851562 0.994450867052023
78.7098407745361 0.994913294797688
78.9346694946289 0.995375722543353
79.2093276977539 0.995838150289017
79.6437263488769 0.996300578034682
79.8313617706298 0.996763005780347
79.9798965454101 0.997225433526012
81.1517238616943 0.997687861271676
81.7327499389648 0.998150289017341
83.472728729248 0.998612716763006
94.5713520050048 0.999075144508671
97.7208614349365 0.999537572254335
102.787494659424 1


==> figures/networked_snr_cdf_delays/fig-034_reduced.dat <==
9.2425346374511 0.000232937339855579
9.6354484558105 0.000698812019566737
9.6666812896728 0.00116468669927789
9.7963809967041 0.00163056137898905
10.0111961364746 0.00209643605870021
10.1339817047119 0.00256231073841137
10.6937885284423 0.0032611227579781
10.765790939331 0.00395993477754484
10.8945369720458 0.004425809457256
11.2287998199462 0.00489168413696716
11.2650394439697 0.00605637083624505
11.3110542297363 0.00722105753552294
11.4140510559082 0.00791986955508968
11.634349822998 0.00838574423480084
11.756420135498 0.008851618914512
11.7857456207275 0.00931749359422315
11.8105411529541 0.0100163056137899
11.8381977081298 0.0107151176333566
11.9953155517578 0.0111809923130678
12.1359825134277 0.0116468669927789
12.2151374816894 0.0121127416724901
12.284517288208 0.0125786163522013
12.3276710510253 0.0139762403913347
12.3505592346191 0.0151409270906126
12.3817920684814 0.0174703004891684
12.4375820159912 0.0191008618681575
12.4983787536621 0.0195667365478686
12.5834941864013 0.0204984859072909
12.6757621765136 0.0209643605870021
12.7460956573486 0.0218961099464244
12.8188133239746 0.0223619846261356
12.8731727600097 0.0230607966457023
12.904405593872 0.023759608665269
12.9358768463134 0.0251572327044025
12.9652023315429 0.0258560447239693
13.054609298706 0.0267877940833916
13.0879878997802 0.0272536687631027
13.1292343139648 0.0279524807826695
13.1914615631103 0.0288842301420918
13.270616531372 0.0295830421616585
13.3664608001708 0.0302818541812253
13.3960247039794 0.0307477288609364
13.4510993957519 0.0319124155602143
13.4835243225097 0.0333100395993478
13.5333538055419 0.0347076636384812
13.6120319366455 0.0351735383181924
13.6373043060302 0.0361052876776147
13.6759281158447 0.0375029117167482
13.723611831665 0.0382017237363149
13.7791633605957 0.0386675984160261
13.8711929321289 0.0400652224551596
13.9243602752685 0.0409969718145819
13.9558315277099 0.0416957838341486
13.9834880828857 0.0430934078732821
14.0104293823242 0.0454227812718379
14.0419006347656 0.0472862799906825
14.0964984893798 0.0479850920102492
14.1804218292236 0.048683904029816
14.2533779144287 0.0493827160493827
14.2896175384521 0.0500815280689495
14.3251419067382 0.0507803400885162
14.3632888793945 0.0514791521080829
14.3940448760986 0.0521779641276497
14.4250392913818 0.0533426508269276
14.4472122192382 0.0538085255066387
14.5001411437988 0.0545073375262055
14.5213603973388 0.0561378989051945
14.5502090454101 0.0598648963428838
14.5785808563232 0.0607966457023061
14.6107673645019 0.0617283950617284
14.6632194519042 0.0624272070812951
14.7304534912109 0.0631260191008619
14.7628784179687 0.063591893780573
14.8024559020996 0.0645236431399953
14.8711204528808 0.0652224551595621
14.9476528167724 0.06638714185884
14.9903297424316 0.0670859538784067
15.0184631347656 0.068017703237829
15.0477886199951 0.0689494525972513
15.0732994079589 0.0703470766363848
15.1045322418212 0.0726764500349406
15.1443481445312 0.0733752620545073
15.1927471160888 0.0738411367342185
15.2308940887451 0.0745399487537852
15.2935981750488 0.0757046354530631
15.399694442749 0.0761705101327743
15.4206752777099 0.0766363848124854
15.5117511749267 0.0778010715117633
15.5434608459472 0.0789657582110412
15.5720710754394 0.0798975075704635
15.6030654907226 0.0817610062893082
15.636920928955 0.0836245050081528
15.6588554382324 0.0854880037269974
15.7279968261718 0.0861868157465642
15.7716274261474 0.0875844397856976
15.7957077026367 0.08851618914512
15.8488750457763 0.0894479385045423
15.8784389495849 0.0906126252038202
16.0057544708251 0.0910784998835313
16.0498619079589 0.0920102492429536
16.0748958587646 0.0934078732820871
16.1061286926269 0.0941066853016539
16.1325931549072 0.0957372466806429
16.1647796630859 0.097367808059632
16.2105560302734 0.0982995574190543
16.2832736968994 0.0987654320987654
16.359806060791 0.0996971814581877
16.4000988006591 0.100395993477754
16.4840221405029 0.100861868157466
16.5114402770996 0.101560680177032
16.5629386901855 0.102026554856744
16.5956020355224 0.102958304216166
16.6246891021728 0.103890053575588
16.648530960083 0.105287677614722
16.6740417480468 0.107151176333566
16.6974067687988 0.109946424411833
16.7617797851562 0.111576985790822
16.8237686157226 0.112275797810389
16.8485641479492 0.113440484509667
16.9024467468261 0.113906359189378
16.9296264648437 0.114605171208945
17.0755386352539 0.115303983228512
17.129898071289 0.116235732587934
17.155647277832 0.117633356627067
17.1799659729003 0.119496855345912
17.2021389007568 0.121593291404612
17.2231197357177 0.125087351502446
17.2510147094726 0.126717912881435
17.3068046569824 0.127416724901002
17.369270324707 0.127882599580713
17.3962116241455 0.128348474260424
17.4207687377929 0.129746098299557
17.4906253814697 0.13067784765898
17.5323486328125 0.131376659678546
17.568826675415 0.132075471698113
17.5929069519042 0.133240158397391
17.6620483398437 0.134404845096669
17.6899433135986 0.136035406475658
17.7140235900878 0.137665967854647
17.7359580993652 0.139995341253203
17.7564620971679 0.143256464011181
17.7819728851318 0.146517586769159
17.8618431091308 0.147682273468437
17.8918838500976 0.148614022827859
17.9135799407959 0.150244584206848
17.9388523101806 0.151875145585837
17.960786819458 0.153505706964826
18.0408954620361 0.154437456324249
18.0764198303222 0.155136268343816
18.1095600128173 0.156068017703238
18.1589126586914 0.157698579082227
18.1806087493896 0.158397391101794
18.2201862335205 0.159795015140927
18.2418823242187 0.163056137898905
18.2645320892334 0.166550197996739
18.284797668457 0.172606568832984
18.3053016662597 0.177964127649662
18.3348655700683 0.180992313067785
18.3718204498291 0.181458187747496
18.3954238891601 0.182389937106918
18.4171199798584 0.185185185185185
18.4412002563476 0.187747495923597
18.4648036956787 0.189378057302586
18.4853076934814 0.191940368040997
18.5153484344482 0.193570929419986
18.5427665710449 0.195667365478686
18.5654163360595 0.197996738877242
18.5868740081787 0.200326112275798
18.6078548431396 0.202422548334498
18.6374187469482 0.206848357791754
18.6617374420166 0.209643605870021
18.6820030212402 0.211972979268577
18.7048912048339 0.214768227346844
18.7313556671142 0.217563475425111
18.7516212463378 0.220824598183089
18.7718868255615 0.224784532960634
18.7916755676269 0.229909154437456
18.8105106353759 0.236897274633124
18.8302993774414 0.244351269508502
18.8503265380859 0.249941765665036
18.8736915588378 0.253668763102725
18.8972949981689 0.255765199161426
18.9323425292968 0.257162823200559
18.9571380615234 0.260656883298393
18.9776420593261 0.264616818075938
18.9976692199707 0.266480316794782
19.0250873565673 0.271139063591894
19.0458297729492 0.275098998369439
19.0720558166503 0.27766130910785
19.1001892089843 0.279291870486839
19.1233158111572 0.280922431865828
19.1459655761718 0.283950617283951
19.1669464111328 0.286978802702073
19.188642501831 0.289075238760773
19.2124843597412 0.292569298858607
19.2427635192871 0.294898672257163
19.2699432373046 0.297228045655719
19.2902088165283 0.300023293733986
19.3164348602294 0.30398322851153
19.3362236022949 0.30980666200792
19.3555355072021 0.317260656883298
19.3755626678466 0.324947589098532
19.3979740142822 0.328441649196366
19.4184780120849 0.330305147915211
19.4408893585205 0.332634521313767
19.4654464721679 0.334265082692756
19.4952487945556 0.336827393431167
19.5302963256835 0.3382250174703
19.5546150207519 0.340088516189145
19.5789337158203 0.341020265548567
19.606590270996 0.342417889587701
19.6282863616943 0.343582576286979
19.6530818939209 0.344281388306546
19.6821689605712 0.345213137665968
19.7153091430664 0.347309573724668
19.7391510009765 0.349871884463079
19.7598934173584 0.351269508502213
19.7854042053222 0.353598881900769
19.8085308074951 0.356860004658747
19.8323726654052 0.361052876776147
19.8559761047363 0.363848124854414
19.8774337768554 0.371767994409504
19.8965072631835 0.379687863964594
19.9153423309326 0.389937106918239
19.9353694915771 0.397624039133473
19.9594497680664 0.400652224551596
19.9835300445556 0.404146284649429
20.0045108795166 0.407407407407407
20.0259685516357 0.412299091544375
20.0481414794921 0.418821337060331
20.0698375701904 0.42464477055672
20.094871520996 0.428604705334265
20.129919052124 0.430934078732821
20.1709270477294 0.43256464011181
20.2200412750244 0.433496389471232
20.2507972717285 0.433962264150943
20.2736854553222 0.435825762869788
20.2999114990234 0.437689261588633
20.3266143798828 0.441183321686466
20.3478336334228 0.4446773817843
20.3721523284912 0.446773817843
20.3995704650878 0.447938504542278
20.4241275787353 0.450034940600978
20.4441547393798 0.452131376659679
20.4658508300781 0.456091311437223
20.4873085021972 0.457255998136501
20.5078125 0.460284183554624
20.52903175354 0.462846494293035
20.5504894256591 0.465408805031447
20.5724239349365 0.469368739808991
20.5950736999511 0.475890985324948
20.6170082092285 0.481248544141626
20.6382274627685 0.484276729559748
20.6584930419921 0.488236664337293
20.6823348999023 0.492196599114838
20.7045078277587 0.495923596552527
20.7245349884033 0.501514092709061
20.7445621490478 0.508502212904729
20.7643508911132 0.513393897041696
20.7853317260742 0.518285581178663
20.8137035369873 0.521313766596785
20.8399295806884 0.522711390635919
20.859956741333 0.524807826694619
20.8818912506103 0.527603074772886
20.9083557128906 0.529466573491731
20.9307670593261 0.530398322851153
20.9546089172363 0.533426508269276
20.9753513336181 0.534591194968553
20.9970474243164 0.538085255066387
21.0170745849609 0.541812252504076
21.0382938385009 0.549732122059166
21.0609436035156 0.557186116934545
21.0812091827392 0.563475425110645
21.101951599121 0.569764733286746
21.1212635040283 0.578150477521547
21.1403369903564 0.587002096436059
21.1603641510009 0.592592592592593
21.1801528930664 0.59748427672956
21.2011337280273 0.603074772886094
21.2228298187255 0.606801770323783
21.2452411651611 0.610062893081761
21.2702751159667 0.612625203820172
21.2910175323486 0.614255765199161
21.3150978088378 0.615653389238295
21.3372707366943 0.617051013277428
21.3627815246582 0.617982762636851
21.3871002197265 0.619380386675984
21.4085578918457 0.621942697414396
21.4323997497558 0.623573258793385
21.4581489562988 0.626368506871652
21.4800834655761 0.628930817610063
21.5096473693847 0.631260191008619
21.5322971343994 0.634754251106452
21.5530395507812 0.636617749825297
21.5728282928466 0.642208245981831
21.5930938720703 0.647099930118798
21.6145515441894 0.651991614255765
21.6352939605712 0.658280922431866
21.6546058654785 0.665734917307244
21.6758251190185 0.672723037502912
21.6960906982421 0.679012345679012
21.7154026031494 0.686932215234102
21.735668182373 0.692755648730491
21.7559337615966 0.696948520847892
21.7795372009277 0.701141392965292
21.801471710205 0.704169578383415
21.822452545166 0.707430701141393
21.8453407287597 0.709760074539949
21.8772888183593 0.712089447938505
21.8997001647949 0.71441882133706
21.9209194183349 0.716282320055905
21.9447612762451 0.71814581877475
21.9669342041015 0.720708129513161
21.9945907592773 0.724202189610995
22.0148563385009 0.727463312368973
22.0372676849365 0.730491497787095
22.0618247985839 0.733985557884929
22.083044052124 0.737013743303051
22.1049785614013 0.740973678080596
22.125244140625 0.745865362217563
22.1459865570068 0.75238760773352
22.1664905548095 0.758909853249476
22.1855640411376 0.766363848124854
22.2046375274658 0.7745166550198
22.2249031066894 0.781504775215467
22.2437381744384 0.788492895411134
22.2623348236084 0.79664570230608
22.2840309143066 0.803633822501747
22.3071575164794 0.808991381318425
22.3290920257568 0.812718378756115
22.3560333251953 0.815746564174237
22.3824977874755 0.817843000232937
22.4075317382812 0.819473561611926
22.4404335021972 0.821104122990915
22.4640369415283 0.821802935010482
22.4895477294921 0.823433496389471
22.512674331665 0.824598183088749
22.536277770996 0.826461681807594
22.5598812103271 0.828092243186583
22.5870609283447 0.829489867225716
22.6087570190429 0.832052177964128
22.6306915283203 0.834381551362683
22.6542949676513 0.836477987421384
22.6805210113525 0.839506172839506
22.7055549621582 0.841369671558351
22.7270126342773 0.84509666899604
22.74751663208 0.848357791754018
22.7689743041992 0.851851851851852
22.7899551391601 0.856044723969252
22.8145122528076 0.858374097367808
22.8424072265625 0.860470533426508
22.8650569915771 0.862799906825064
22.8903293609619 0.864430468204053
22.9191780090332 0.865828092243187
22.951602935791 0.867691590962031
22.975206375122 0.869089215001165
23.0002403259277 0.870253901700443
23.0231285095214 0.870952713720009
23.0488777160644 0.873515024458421
23.0739116668701 0.874679711157699
23.1032371520996 0.876310272536688
23.1285095214843 0.877474959235966
23.1513977050781 0.880270207314232
23.181676864624 0.882133706033077
23.2071876525878 0.884696016771488
23.2272148132324 0.887025390170044
23.2479572296142 0.890286512928022
23.268699645996 0.893314698346145
23.2942104339599 0.896575821104123
23.3211517333984 0.901001630561379
23.3433246612548 0.902399254600513
23.3700275421142 0.904961565338924
23.3983993530273 0.906825064057768
23.4248638153076 0.908455625436758
23.4608650207519 0.909853249475891
23.5011577606201 0.910784998835313
23.5323905944824 0.911716748194736
23.5545635223388 0.912648497554158
23.576021194458 0.91358024691358
23.6375331878662 0.914744933612858
23.6825942993164 0.91567668297228
23.7185955047607 0.916841369671558
23.7557888031005 0.919170743070114
23.7860679626464 0.919869555089681
23.8199234008789 0.920568367109248
23.8492488861084 0.921267179128814
23.902416229248 0.922198928488237
23.9653587341308 0.922897740507803
24.0170955657959 0.92359655252737
24.0542888641357 0.924295364546937
24.148941040039 0.924761239226648
24.1806507110595 0.925460051246215
24.2383480072021 0.925925925925926
24.3096351623535 0.926391800605637
24.381399154663 0.927090612625204
24.5616436004638 0.928022361984626
24.7862339019775 0.928488236664337
24.8377323150634 0.928954111344048
24.918794631958 0.929652923363615
24.9767303466796 0.930351735383182
25.0501632690429 0.930817610062893
25.1097679138183 0.93151642208246
25.1591205596923 0.931982296762171
25.2013206481933 0.932448171441882
25.2494812011718 0.932914046121593
25.320291519165 0.93361285814116
25.3863334655761 0.934311670160727
25.4960060119628 0.934777544840438
25.566816329956 0.935476356860005
25.6543159484863 0.935942231539716
25.7277488708496 0.936408106219427
25.8643627166748 0.936873980899138
25.9861946105957 0.937339855578849
26.2129306793212 0.938038667598416
26.3745784759521 0.938737479617983
26.6852378845214 0.939203354297694
26.7653465270996 0.940135103657116
26.8669128417968 0.940600978336827
26.9720554351806 0.941066853016539
27.158498764038 0.94153272769625
27.1933078765869 0.941998602375961
27.3547172546386 0.942930351735383
27.4748802185058 0.94362916375495
27.5766849517822 0.944095038434661
27.6658535003662 0.944793850454228
27.8449058532714 0.945492662473795
27.9169082641601 0.945958537153506
28.156042098999 0.946424411833217
28.2247066497802 0.946890286512928
28.2700061798095 0.947589098532495
28.3777713775634 0.948054973212206
28.468370437622 0.948520847891917
28.6815166473388 0.949219659911484
28.7702083587646 0.949918471931051
28.8546085357666 0.950384346610762
29.0625095367431 0.950850221290473
29.2451381683349 0.951316095970184
29.2954444885253 0.952014907989751
29.9160480499267 0.952713720009318
30.5202007293701 0.953179594689029
31.0633182525634 0.95364546936874
31.2135219573974 0.954111344048451
31.6264629364013 0.955043093407873
33.6110591888427 0.955508968087584
34.8002910614013 0.955974842767296
35.0823402404785 0.956440717447007
36.3032817840576 0.956906592126718
37.3942852020263 0.957372466806429
38.4111404418945 0.95783834148614
39.6895408630371 0.958304216165851
41.5194034576416 0.958770090845563
41.8004989624023 0.959235965525274
43.0943965911865 0.959701840204985
43.4074401855468 0.960167714884696
45.6817150115966 0.960633589564407
46.0011959075927 0.961099464244118
46.9250679016113 0.961565338923829
47.1804141998291 0.962031213603541
48.1247901916503 0.962497088283252
49.7817993164062 0.962962962962963
50.4040718078613 0.963428837642674
51.6860485076904 0.963894712322385
52.6657104492187 0.964593524341952
53.5094738006591 0.965059399021663
55.8600425720214 0.965525273701374
56.5853118896484 0.965991148381085
57.4967861175537 0.966457023060797
59.1399669647216 0.967155835080363
61.2564086914062 0.967621709760075
62.0391368865966 0.968087584439786
63.718557357788 0.968553459119497
64.1319751739502 0.969019333799208
64.7065639495849 0.969485208478919
65.7286643981933 0.96995108315863
65.8395290374755 0.970416957838341
66.2770271301269 0.970882832518053
67.0478343963623 0.971348707197764
67.1379566192627 0.971814581877475
67.4526691436767 0.972280456557186
68.6843395233154 0.972746331236897
69.1809654235839 0.973212205916608
69.6134567260742 0.97367808059632
70.2676773071289 0.974143955276031
70.8541870117187 0.974609829955742
71.9928741455078 0.975075704635453
73.0860233306884 0.975541579315164
73.7006664276123 0.976007453994875
74.3899345397949 0.976473328674587
74.8515129089355 0.976939203354298
75.3669738769531 0.977405078034009
75.8907794952392 0.97787095271372
75.9766101837158 0.978336827393431
76.1511325836181 0.978802702073142
76.3716697692871 0.979268576752854
76.6737461090087 0.979734451432565
77.005386352539 0.980200326112276
77.12984085083 0.980899138131842
77.4130821228027 0.981365012811554
77.4877071380615 0.98206382483112
77.7230262756347 0.982529699510832
77.7590274810791 0.982995574190543
77.8877735137939 0.98369438621011
78.005313873291 0.984160260889821
78.2079696655273 0.984626135569532
78.2620906829834 0.985092010249243
78.2890319824218 0.986489634288376
78.6664485931396 0.986955508968088
78.8218975067138 0.987421383647799
79.1659355163574 0.988120195667366
79.3712139129638 0.988819007686932
79.4529914855957 0.989284882366643
79.8254013061523 0.989750757046355
79.9105167388916 0.990449569065921
80.1074504852294 0.990915443745632
80.8045864105224 0.991381318425344
81.3620090484619 0.991847193105055
82.275390625 0.992313067784766
82.3700428009033 0.992778942464477
83.1518173217773 0.993244817144188
83.3845138549804 0.993710691823899
83.6508274078369 0.994176566503611
84.4423770904541 0.994642441183322
87.3417854309082 0.995108315863033
91.7305946350097 0.995574190542744
92.5366878509521 0.996040065222455
96.5266227722168 0.996505939902166
97.0382690429687 0.996971814581877
98.3293056488037 0.997670626601444
98.8004207611084 0.998136501281155
112.049102783203 0.998602375960867
118.988275527954 0.999068250640578
135.967016220093 0.999534125320289
150.391101837158 1


==> figures/networked_snr_cdf_delays/fig-035_reduced.dat <==
9.394884109497 0.000231267345050879
9.6771717071533 0.000693802035152636
9.9067687988281 0.00115633672525439
10.0338459014892 0.00161887141535615
10.4255676269531 0.00208140610545791
10.7607841491699 0.00277520814061055
10.7951164245605 0.00346901017576318
11.2566947937011 0.00416281221091582
11.6326808929443 0.00462534690101758
11.8796825408935 0.00531914893617021
11.9273662567138 0.00578168362627197
12.0072364807128 0.00647548566142461
12.0811462402343 0.00693802035152636
12.2060775756835 0.007631822386679
12.2618675231933 0.00832562442183164
12.3207569122314 0.00925069380203515
12.3786926269531 0.0104070305272895
12.4123096466064 0.0120259019426457
12.4738216400146 0.0127197039777983
12.5496387481689 0.013413506012951
12.5849246978759 0.0141073080481036
12.6130580902099 0.0145698427382054
12.7522945404052 0.0150323774283071
12.77756690979 0.0154949121184089
12.873888015747 0.0161887141535615
12.9082202911376 0.0175763182238668
12.9401683807373 0.0194264569842738
13.0026340484619 0.0201202590194265
13.0610466003417 0.0205827937095282
13.1185054779052 0.0215078630897317
13.1831169128417 0.0222016651248844
13.2300853729248 0.022895467160037
13.2796764373779 0.0233580018501388
13.3609771728515 0.0238205365402405
13.3841037750244 0.0245143385753932
13.4112834930419 0.0254394079555967
13.437271118164 0.0265957446808511
13.4625434875488 0.0279833487511563
13.48876953125 0.0296022201665125
13.5190486907958 0.0309898242368178
13.5626792907714 0.0319148936170213
13.5920047760009 0.0326086956521739
13.6153697967529 0.0337650323774283
13.6599540710449 0.0349213691026827
13.761281967163 0.0356151711378353
13.789415359497 0.036308973172988
13.8225555419921 0.0372340425531915
13.8583183288574 0.0383903792784459
13.9155387878417 0.0388529139685476
13.9517784118652 0.0395467160037003
13.9799118041992 0.0411655874190564
14.0061378479003 0.0432469935245143
14.0357017517089 0.0444033302497687
14.1007900238037 0.0448658649398705
14.1353607177734 0.0453283996299722
14.1878128051757 0.0462534690101758
14.2195224761962 0.0467160037002775
14.2509937286376 0.0478723404255319
14.2779350280761 0.0487974098057354
14.3201351165771 0.0492599444958372
14.3516063690185 0.0499537465309898
14.4178867340087 0.0504162812210916
14.4422054290771 0.0511100832562442
14.4684314727783 0.0522664199814986
14.5080089569091 0.0531914893617021
14.5378112792968 0.05527289546716
14.5621299743652 0.0571230342275671
14.5885944366455 0.0582793709528215
14.6319866180419 0.059204440333025
14.702558517456 0.0601295097132285
14.7309303283691 0.0615171137835338
14.7681236267089 0.0619796484736355
14.7962570190429 0.0624421831637373
14.8556232452392 0.062904717853839
14.902114868164 0.0633672525439408
14.9333477020263 0.0638297872340425
14.9662494659423 0.0647548566142461
15.0153636932373 0.0654486586493987
15.0413513183593 0.066836262719704
15.0628089904785 0.0691489361702128
15.0835514068603 0.0703052728954672
15.1071548461914 0.0740055504162812
15.1386260986328 0.0746993524514339
15.1855945587158 0.0751618871415356
15.2094364166259 0.0758556891766883
15.242576599121 0.07631822386679
15.2807235717773 0.0767807585568918
15.3579711914062 0.0774745605920444
15.4592990875244 0.078168362627197
15.486717224121 0.0790934320074006
15.514850616455 0.0804810360777058
15.542984008789 0.0814061054579093
15.5732631683349 0.0827937095282146
15.5997276306152 0.0844125809435708
15.6278610229492 0.0867252543940796
15.6986713409423 0.0881128584643848
15.7215595245361 0.0892691951896392
15.7575607299804 0.089731729879741
15.7938003540039 0.0906567992599445
15.8476829528808 0.0913506012950971
15.8832073211669 0.0918131359851989
15.9296989440917 0.0929694727104533
15.9626007080078 0.0938945420906568
16.0198211669921 0.0945883441258094
16.0443782806396 0.0957446808510638
16.1082744598388 0.0964384828862165
16.1309242248535 0.0985198889916744
16.1523818969726 0.100832562442183
16.1800384521484 0.101988899167438
16.2088871002197 0.103376503237743
16.2634849548339 0.103839037927845
16.3202285766601 0.104532839962997
16.387939453125 0.105457909343201
16.4370536804199 0.105920444033303
16.465425491333 0.106614246068455
16.4976119995117 0.10777058279371
16.5240764617919 0.109158186864015
16.5693759918212 0.109851988899167
16.6139602661132 0.110314523589269
16.650915145874 0.111239592969473
16.672134399414 0.114246068455134
16.6966915130615 0.116327474560592
16.7732238769531 0.117483811285846
16.8292522430419 0.117946345975948
16.8709754943847 0.11840888066605
16.9055461883544 0.119333950046253
16.9703960418701 0.120027752081406
17.0214176177978 0.120721554116559
17.0600414276123 0.121646623496762
17.0810222625732 0.122802960222017
17.1115398406982 0.123496762257169
17.1470642089843 0.124653098982424
17.186164855957 0.125578168362627
17.2107219696044 0.127659574468085
17.2760486602783 0.129278445883441
17.348289489746 0.129972247918594
17.3866748809814 0.131359851988899
17.4236297607421 0.132978723404255
17.5182819366455 0.133672525439408
17.549991607666 0.134366327474561
17.5850391387939 0.135060129509713
17.6470279693603 0.135753931544866
17.6753997802734 0.136447733580018
17.7118778228759 0.137604070305273
17.7345275878906 0.139916743755782
17.7609920501709 0.14222941720629
17.7955627441406 0.143848288621647
17.8503990173339 0.144310823311748
17.8887844085693 0.146392229417206
17.9278850555419 0.147779833487512
17.9543495178222 0.149398704902868
18.0063247680664 0.150323774283071
18.0811882019042 0.151017576318224
18.10884475708 0.152405180388529
18.1293487548828 0.153792784458834
18.1550979614257 0.155874190564292
18.2178020477294 0.157261794634598
18.2430744171142 0.160730804810361
18.263816833496 0.166281221091582
18.2836055755615 0.172756706753006
18.306016921997 0.175994449583719
18.3284282684326 0.178538390379278
18.3503627777099 0.179694727104533
18.3768272399902 0.18154486586494
18.4001922607421 0.182701202590194
18.4273719787597 0.185476410730805
18.4500217437744 0.188251618871415
18.4698104858398 0.19218316373728
18.4950828552246 0.195883441258094
18.5165405273437 0.197964847363552
18.5463428497314 0.199121184088807
18.5697078704834 0.20004625346901
18.5999870300292 0.20259019426457
18.6202526092529 0.205827937095282
18.6421871185302 0.209528214616096
18.6707973480224 0.213459759481961
18.6944007873535 0.216466234967623
18.7156200408935 0.21831637372803
18.7380313873291 0.220166512488437
18.7621116638183 0.222247918593895
18.7835693359375 0.225948196114709
18.8026428222656 0.232192414431082
18.8231468200683 0.237974098057354
18.8453197479248 0.243987049028677
18.8751220703125 0.247687326549491
18.9025402069091 0.249074930619796
18.9268589019775 0.250925069380204
18.9518928527832 0.252312673450509
18.9802646636962 0.253700277520814
19.0110206604003 0.254856614246068
19.0436840057373 0.256012950971323
19.0856456756591 0.257631822386679
19.1185474395751 0.258556891766883
19.1483497619628 0.260869565217391
19.1795825958251 0.262488436632747
19.20747756958 0.263644773358002
19.2358493804931 0.26572617946346
19.2620754241943 0.266882516188714
19.2837715148925 0.267807585568918
19.3071365356445 0.271276595744681
19.32954788208 0.276133209990749
19.3488597869873 0.284921369102683
19.3674564361572 0.295559666975023
19.3874835968017 0.304579093432007
19.4101333618164 0.309435707678076
19.4356441497802 0.312442183163737
19.4652080535888 0.314292321924144
19.5021629333496 0.315448658649399
19.5355415344238 0.317298797409806
19.5658206939697 0.31845513413506
19.5958614349365 0.319842738205365
19.622802734375 0.321692876965772
19.6568965911865 0.323080481036078
19.6781158447265 0.324005550416281
19.7107791900634 0.32631822386679
19.7317600250244 0.32886216466235
19.7529792785644 0.330481036077706
19.7770595550537 0.332331174838113
19.8025703430175 0.334875115633673
19.8240280151367 0.337419056429232
19.8457241058349 0.339731729879741
19.8678970336914 0.343432007400555
19.8884010314941 0.351295097132285
19.906997680664 0.359620721554117
19.925832748413 0.367946345975948
19.9487209320068 0.371877890841813
19.9744701385498 0.375115633672525
19.996166229248 0.37881591119334
20.0231075286865 0.382053654024052
20.0436115264892 0.385060129509713
20.0650691986084 0.388760407030527
20.085334777832 0.392923219241443
20.1082229614257 0.396160962072155
20.1320648193359 0.397548566142461
20.1678276062011 0.399629972247919
20.1966762542724 0.40009250693802
20.2383995056152 0.400555041628122
20.2689170837402 0.401480111008326
20.2932357788085 0.405642923219241
20.3137397766113 0.409343200740055
20.3349590301513 0.413506012950971
20.3630924224853 0.416512488436633
20.3883647918701 0.417900092506938
20.4126834869384 0.418593894542091
20.4339027404785 0.421600370027752
20.4565525054931 0.423913043478261
20.4765796661376 0.428769657724329
20.4970836639404 0.435938945420907
20.517349243164 0.44218316373728
20.5390453338623 0.448658649398705
20.5605030059814 0.453515263644773
20.5805301666259 0.458140610545791
20.6027030944824 0.463459759481961
20.6220149993896 0.470860314523589
20.6413269042968 0.477567067530065
20.6632614135742 0.482886216466235
20.6885337829589 0.487511563367253
20.7116603851318 0.491211840888067
20.7319259643554 0.496299722479186
20.7536220550537 0.5
20.7750797271728 0.506475485661425
20.7962989807128 0.511332099907493
20.8168029785156 0.514338575393155
20.8399295806884 0.516188714153561
20.8690166473388 0.518963922294172
20.8930969238281 0.520814061054579
20.9152698516845 0.523126734505088
20.9436416625976 0.524745605920444
20.9658145904541 0.527289546716004
20.986795425415 0.529370952821462
21.008014678955 0.533302497687327
21.0285186767578 0.538852913968548
21.0480690002441 0.545097132284921
21.0680961608886 0.5527289546716
21.087646484375 0.558973172987974
21.1079120635986 0.564986123959297
21.1269855499267 0.574236817761332
21.1458206176757 0.582562442183164
21.1670398712158 0.58950046253469
21.186351776123 0.596438482886216
21.2059020996093 0.602913968547641
21.2321281433105 0.606845513413506
21.2550163269042 0.609851988899167
21.2819576263427 0.61308973172988
21.3062763214111 0.614246068455134
21.3320255279541 0.616790009250694
21.3532447814941 0.618640148011101
21.3763713836669 0.620027752081406
21.4083194732666 0.621415356151711
21.4300155639648 0.624421831637373
21.4567184448242 0.629278445883441
21.4817523956298 0.632053654024052
21.5046405792236 0.634366327474561
21.5272903442382 0.63691026827012
21.5494632720947 0.639916743755782
21.5711593627929 0.645004625346901
21.5907096862792 0.650323774283071
21.6102600097656 0.656799259944496
21.6298103332519 0.665587419056429
21.6491222381591 0.671600370027752
21.6679573059082 0.679925994449584
21.6889381408691 0.687095282146161
21.7080116271972 0.694264569842738
21.7287540435791 0.701433857539315
21.7487812042236 0.707215541165587
21.7697620391845 0.711840888066605
21.794319152832 0.716234967622572
21.8167304992675 0.71854764107308
21.8422412872314 0.720397779833488
21.8672752380371 0.722710453283996
21.8884944915771 0.724560592044403
21.9113826751709 0.726641998149861
21.9326019287109 0.728492136910268
21.9573974609375 0.730342275670675
21.9776630401611 0.733811285846439
21.9981670379638 0.737280296022202
22.0184326171875 0.73959296947271
22.0510959625244 0.741905642923219
22.0744609832763 0.745837187789084
22.0952033996582 0.751387604070305
22.1157073974609 0.75531914893617
22.134780883789 0.761794634597595
22.1540927886962 0.768270120259019
22.1748352050781 0.774051803885291
22.1936702728271 0.782146160962072
22.2127437591552 0.789084181313598
22.2344398498535 0.793940795559667
22.256851196289 0.799722479185939
22.2766399383544 0.804810360777058
22.2969055175781 0.808510638297872
22.3186016082763 0.813829787234043
22.3422050476074 0.816836262719704
22.3667621612548 0.818686401480111
22.3898887634277 0.821692876965772
22.4270820617675 0.823080481036078
22.4499702453613 0.824930619796485
22.4723815917968 0.827243293246994
22.5024223327636 0.828168362627197
22.5334167480468 0.829555966697502
22.5584506988525 0.830018501387604
22.5882530212402 0.831406105457909
22.6199626922607 0.83418131359852
22.64404296875 0.83672525439408
22.6681232452392 0.839269195189639
22.6881504058837 0.84204440333025
22.7127075195312 0.845050878815911
22.7386951446533 0.848519888991674
22.7670669555664 0.851063829787234
22.7906703948974 0.855457909343201
22.8261947631835 0.858926919518964
22.8500366210937 0.861008325624422
22.8712558746337 0.863552266419982
22.9034423828125 0.864708603145236
22.9301452636718 0.866558741905643
22.9578018188476 0.86840888066605
23.0157375335693 0.869102682701203
23.0393409729003 0.87095282146161
23.0660438537597 0.871877890841813
23.0927467346191 0.87372802960222
23.1208801269531 0.876040703052729
23.1504440307617 0.878815911193339
23.1714248657226 0.880897317298797
23.1924057006835 0.882747456059204
23.2269763946533 0.884597594819611
23.2558250427246 0.885522664199815
23.2791900634765 0.88691026827012
23.3051776885986 0.88945420906568
23.3330726623535 0.891766882516189
23.3573913574218 0.893385753931545
23.3826637268066 0.895235892691952
23.4332084655761 0.89731729879741
23.463487625122 0.898936170212766
23.5002040863037 0.900323774283071
23.5521793365478 0.901248843663275
23.5779285430908 0.901942645698427
23.6017704010009 0.902867715078631
23.6358642578125 0.903561517113784
23.6594676971435 0.90518038852914
23.7057209014892 0.905874190564292
23.733377456665 0.907030527289547
23.7603187561035 0.90795559666975
23.8130092620849 0.909111933395005
23.8580703735351 0.910037002775208
23.930549621582 0.910730804810361
23.9880084991455 0.911424606845513
24.0302085876464 0.911887141535615
24.0776538848876 0.912349676225717
24.2171287536621 0.91304347826087
24.2443084716796 0.913737280296022
24.317979812622 0.914431082331175
24.3747234344482 0.914893617021277
24.4669914245605 0.915587419056429
24.5249271392822 0.916281221091582
24.6627330780029 0.916975023126735
24.7542858123779 0.917437557816836
24.8980522155761 0.917900092506938
24.9531269073486 0.91836262719704
25.0253677368164 0.918825161887142
25.1872539520263 0.919518963922294
25.3522396087646 0.919981498612396
25.4170894622802 0.920444033302498
25.4757404327392 0.920906567992599
25.5682468414306 0.921369102682701
25.7956981658935 0.921831637372803
25.8543491363525 0.922294172062905
25.9392261505126 0.922987974098057
26.0176658630371 0.92368177613321
26.0481834411621 0.924144310823312
26.3259410858154 0.924838112858464
26.4112949371337 0.925531914893617
26.6363620758056 0.925994449583719
26.7705917358398 0.926456984273821
26.9210338592529 0.926919518963922
27.1816253662109 0.927382053654024
27.3897647857666 0.927844588344126
27.5251865386962 0.928307123034228
27.8923511505126 0.92900092506938
28.0170440673828 0.929694727104533
28.1417369842529 0.930157261794635
28.3160209655761 0.930619796484736
28.3529758453369 0.931082331174838
28.8844108581542 0.93154486586494
28.9814472198486 0.932238667900092
29.3018817901611 0.932701202590194
29.3893814086914 0.933395004625347
29.5295715332031 0.9340888066605
29.8058986663818 0.934782608695652
30.0660133361816 0.935245143385754
30.5066108703613 0.935707678075856
31.0888290405273 0.936170212765957
31.3019752502441 0.936632747456059
31.5814018249511 0.937095282146161
31.9054126739501 0.937557816836263
32.0038795471191 0.938020351526364
32.5739383697509 0.938482886216466
32.712697982788 0.938945420906568
36.4253520965576 0.93940795559667
38.0623340606689 0.939870490286771
38.5670661926269 0.940333024976873
40.8883094787597 0.940795559666975
41.5682792663574 0.941258094357077
42.1299934387207 0.941720629047179
42.7429676055908 0.94218316373728
42.8159236907959 0.942645698427382
43.8213348388671 0.943108233117484
44.5935726165771 0.943570767807586
45.0491905212402 0.944033302497687
45.7010269165039 0.944495837187789
45.7770824432373 0.944958371877891
46.0262298583984 0.945420906567993
46.1833477020263 0.945883441258094
47.1978187561035 0.946345975948196
47.5234985351562 0.947039777983349
48.6652851104736 0.947733580018501
50.2595901489257 0.948196114708603
50.551414489746 0.948658649398705
50.7428646087646 0.949121184088807
51.1393547058105 0.949583718778908
51.4423847198486 0.95004625346901
51.4993667602539 0.950508788159112
51.6309738159179 0.950971322849214
52.9627799987793 0.951433857539315
53.5089969635009 0.951896392229417
54.1081428527832 0.952358926919519
55.4370880126953 0.952821461609621
56.4541816711425 0.953283996299722
57.2867393493652 0.953746530989824
58.4304332733154 0.954440333024977
58.9830875396728 0.954902867715079
59.0670108795166 0.95536540240518
59.3664646148681 0.955827937095282
59.5524311065673 0.956290471785384
60.9967708587646 0.956753006475486
61.6736412048339 0.957215541165587
63.0764961242675 0.957678075855689
63.5068416595459 0.958140610545791
63.6329650878906 0.958603145235893
64.1005039215087 0.959065679925994
64.1922950744628 0.959528214616096
64.7435188293457 0.959990749306198
65.1860237121582 0.960684551341351
65.2742385864257 0.961147086031452
65.8230781555175 0.961609620721554
66.1308765411377 0.962072155411656
66.4699077606201 0.962534690101758
66.6596889495849 0.962997224791859
66.8628215789794 0.963459759481961
66.9271945953369 0.963922294172063
67.2786235809326 0.964384828862165
68.1111812591552 0.964847363552266
68.4325695037841 0.965309898242368
68.58491897583 0.96577243293247
69.2183971405029 0.966234967622572
69.5254802703857 0.966697502312673
69.7574615478515 0.967160037002775
70.2545642852783 0.967622571692877
71.4216232299804 0.968085106382979
72.4630355834961 0.96854764107308
72.6385116577148 0.969010175763182
72.6900100708007 0.969472710453284
72.8449821472168 0.969935245143386
73.033332824707 0.970629047178538
73.7404823303222 0.97109158186864
74.0430355072021 0.971554116558742
74.5680332183837 0.972016651248844
74.6223926544189 0.972479185938945
74.7597217559814 0.973172987974098
74.8331546783447 0.9736355226642
75.1459598541259 0.974098057354302
75.2432346343994 0.974560592044403
75.8266448974609 0.975023126734505
76.0905742645263 0.975485661424607
76.1611461639404 0.975948196114709
76.3702392578125 0.976641998149861
76.4923095703125 0.977104532839963
76.5988826751709 0.977567067530065
76.8511295318603 0.978029602220167
77.0237445831298 0.978723404255319
77.0628452301025 0.979185938945421
77.1007537841796 0.979648473635523
77.2027969360351 0.980111008325624
77.2805213928222 0.981036077705828
77.4376392364502 0.98149861239593
77.5144100189209 0.982192414431082
77.6338577270507 0.982654949121184
77.69775390625 0.983117483811286
77.7425765991211 0.983580018501388
77.9809951782226 0.984042553191489
78.1266689300537 0.984736355226642
78.2375335693359 0.985198889916744
78.2935619354248 0.985892691951896
78.7312984466552 0.986586493987049
78.7911415100097 0.987049028677151
78.9072513580322 0.987511563367253
79.0519714355468 0.987974098057354
79.2343616485595 0.988436632747456
79.2582035064697 0.988899167437558
79.345703125 0.98936170212766
79.7657966613769 0.990055504162812
79.949140548706 0.990518038852914
81.8493366241455 0.990980573543016
82.0562839508056 0.991443108233117
82.491397857666 0.991905642923219
83.4851264953613 0.992368177613321
91.7220115661621 0.992830712303423
94.15864944458 0.993293246993525
96.7264175415039 0.993755781683626
97.0747470855712 0.994218316373728
97.2552299499511 0.99468085106383
97.7351665496826 0.995374653098982
98.1414318084716 0.995837187789084
98.3805656433105 0.996299722479186
98.8023281097412 0.996762257169288
99.0514755249023 0.99722479185939
99.7018814086914 0.997687326549491
100.15606880188 0.998149861239593
103.4996509552 0.998612395929695
106.158971786499 0.999074930619796
121.29020690918 0.999537465309898
137.713193893433 1


==> figures/networked_snr_cdf_delays/fig-036_reduced.dat <==
9.2566013336181 0.000231053604436229
10.2198123931884 0.000924214417744917
10.3068351745605 0.00184842883548983
10.7045173645019 0.00231053604436229
10.7479095458984 0.00277264325323475
11.0914707183837 0.00369685767097967
11.331558227539 0.00415896487985213
11.7051601409912 0.00462107208872458
11.8393898010253 0.0055452865064695
11.911392211914 0.00646950092421442
11.9736194610595 0.00693160813308688
12.0208263397216 0.00762476894639556
12.2237205505371 0.00831792975970425
12.3443603515625 0.00878003696857671
12.3729705810546 0.00970425138632163
12.4068260192871 0.0113216266173752
12.5021934509277 0.0124768946395564
12.5341415405273 0.0136321626617375
12.5923156738281 0.01409426987061
12.6824378967285 0.0145563770794824
12.7100944519042 0.0150184842883549
12.7849578857421 0.0157116451016636
12.8459930419921 0.0164048059149723
12.8812789916992 0.017097966728281
12.9084587097167 0.0177911275415896
12.9339694976806 0.0187153419593346
12.9692554473876 0.0201016635859519
13.0708217620849 0.0212569316081331
13.1349563598632 0.0217190388170055
13.1909847259521 0.0224121996303142
13.2715702056884 0.0233364140480592
13.3020877838134 0.0240295748613678
13.3359432220458 0.0244916820702403
13.3805274963378 0.0254158964879852
13.4127140045166 0.0258780036968577
13.4522914886474 0.0274953789279113
13.4768486022949 0.0291127541589649
13.5750770568847 0.030268022181146
13.6075019836425 0.0314232902033272
13.6854648590087 0.0330406654343808
13.7226581573486 0.0337338262476895
13.8168334960937 0.0341959334565619
13.8540267944335 0.0348890942698706
13.9477252960205 0.0355822550831793
13.9706134796142 0.0374306839186691
13.9937400817871 0.039279112754159
14.0175819396972 0.041358595194085
14.050006866455 0.0425138632162662
14.0900611877441 0.0429759704251386
14.1310691833496 0.0439001848428835
14.1651630401611 0.0450554528650647
14.1940116882324 0.0462107208872458
14.2393112182617 0.0471349353049908
14.298677444458 0.0480591497227357
14.3356323242187 0.0487523105360444
14.383316040039 0.0496765249537893
14.411449432373 0.0510628465804067
14.4555568695068 0.052449168207024
14.4894123077392 0.0531423290203327
14.5149230957031 0.0552218114602588
14.5354270935058 0.0589186691312385
14.5583152770996 0.0609981515711645
14.6033763885498 0.0619223659889094
14.6563053131103 0.0623844731977819
14.6989822387695 0.0633086876155268
14.7449970245361 0.0640018484288355
14.7695541381835 0.0644639556377079
14.81294631958 0.0656192236598891
14.8978233337402 0.0660813308687616
14.9214267730712 0.0672365988909427
14.9538516998291 0.0688539741219963
14.9831771850585 0.0697781885397412
15.0127410888671 0.0707024029574861
15.0380134582519 0.0723197781885397
15.061616897583 0.0739371534195934
15.0847434997558 0.0764787430683919
15.1128768920898 0.0790203327171904
15.1984691619873 0.080637707948244
15.235424041748 0.0820240295748614
15.2592658996582 0.0824861367837338
15.3343677520751 0.083641404805915
15.3768062591552 0.0843345656192237
15.4190063476562 0.0852587800369686
15.4981613159179 0.0864140480591497
15.5479907989501 0.0880314232902033
15.5763626098632 0.0889556377079482
15.5985355377197 0.0914972273567468
15.6285762786865 0.0931146025878004
15.6638622283935 0.0945009242144177
15.6946182250976 0.0949630314232902
15.7418251037597 0.0958872458410351
15.7835483551025 0.0963493530499076
15.8212184906005 0.09681146025878
15.8627033233642 0.0979667282809612
15.897512435913 0.0986598890942699
16.0117149353027 0.100277264325323
16.0815715789794 0.101201478743068
16.111135482788 0.10235674676525
16.136884689331 0.103743068391867
16.1616802215576 0.106977818853974
16.1888599395751 0.107902033271719
16.2186622619628 0.108364140480591
16.2553787231445 0.1090573012939
16.2885189056396 0.109750462107209
16.3161754608154 0.110443622920518
16.4010524749755 0.11090573012939
16.4952278137207 0.111367837338262
16.5667533874511 0.112523105360444
16.5944099426269 0.112985212569316
16.6330337524414 0.114140480591497
16.6585445404052 0.115526802218115
16.6864395141601 0.118299445471349
16.7098045349121 0.120378927911275
16.7436599731445 0.121765249537893
16.7908668518066 0.122689463955638
16.815185546875 0.123382624768946
16.8399810791015 0.124306839186691
16.8747901916503 0.125231053604436
16.9992446899414 0.125924214417745
17.0304775238037 0.126386321626617
17.0605182647705 0.127079482439926
17.085313796997 0.128003696857671
17.1265602111816 0.12869685767098
17.1499252319335 0.129852125693161
17.1840190887451 0.131469500924214
17.2057151794433 0.13354898336414
17.2319412231445 0.13539741219963
17.2545909881591 0.137707948243993
17.2815322875976 0.138170055452865
17.313003540039 0.138863216266174
17.3463821411132 0.139325323475046
17.3995494842529 0.140711645101664
17.4427032470703 0.141173752310536
17.5120830535888 0.141866913123845
17.5697803497314 0.142329020332717
17.6072120666503 0.143253234750462
17.6284313201904 0.143946395563771
17.655611038208 0.144870609981516
17.6992416381835 0.145794824399261
17.7204608917236 0.147412199630314
17.7409648895263 0.151109057301294
17.76123046875 0.15318853974122
17.7862644195556 0.155499075785582
17.8167819976806 0.156192236598891
17.8484916687011 0.157578558225508
17.8768634796142 0.159195933456562
17.9057121276855 0.160582255083179
17.9293155670166 0.162661737523105
17.9674625396728 0.163123844731978
18.0845260620117 0.163817005545286
18.1467533111572 0.16543438077634
18.1796550750732 0.16728280961183
18.2321071624755 0.168900184842884
18.2552337646484 0.170055452865065
18.2774066925048 0.173983364140481
18.2979106903076 0.177911275415896
18.3184146881103 0.183687615526802
18.343448638916 0.184380776340111
18.37158203125 0.185304990757856
18.4011459350585 0.187846580406654
18.4245109558105 0.191081330868762
18.4531211853027 0.194085027726433
18.4757709503173 0.197550831792976
18.498420715332 0.19916820702403
18.5389518737792 0.200092421441774
18.5599327087402 0.201709796672828
18.6030864715576 0.203096118299445
18.6274051666259 0.204944547134935
18.6529159545898 0.20771719038817
18.6767578125 0.210027726432532
18.69797706604 0.212569316081331
18.7234878540039 0.215110905730129
18.7525749206542 0.217652495378928
18.7733173370361 0.220887245841035
18.7962055206298 0.226663585951941
18.8157558441162 0.233595194085028
18.836498260498 0.239140480591497
18.8555717468261 0.245609981515712
18.8837051391601 0.246996303142329
18.9127922058105 0.248613678373383
18.9411640167236 0.25
18.9757347106933 0.252310536044362
19.0005302429199 0.253234750462107
19.0298557281494 0.255083179297597
19.0603733062744 0.256007393715342
19.0985202789306 0.257393715341959
19.1547870635986 0.258548983364141
19.1786289215087 0.259704251386322
19.2151069641113 0.26039741219963
19.2422866821289 0.26224584103512
19.2623138427734 0.264556377079482
19.2859172821044 0.266866913123845
19.3121433258056 0.269177449168207
19.3357467651367 0.276802218114603
19.3531513214111 0.28858595194085
19.3715095520019 0.297597042513863
19.3884372711181 0.308687615526802
19.4134712219238 0.311922365988909
19.4563865661621 0.313077634011091
19.4778442382812 0.314463955637708
19.5009708404541 0.315850277264325
19.5245742797851 0.318391866913124
19.5462703704834 0.319778188539741
19.5677280426025 0.323243992606285
19.5908546447753 0.325092421441774
19.6189880371093 0.326709796672828
19.6478366851806 0.328327171903882
19.6790695190429 0.329251386321627
19.7088718414306 0.330637707948244
19.7348594665527 0.331561922365989
19.7589397430419 0.333410351201479
19.7834968566894 0.335489833641405
19.8044776916503 0.339417744916821
19.829511642456 0.341959334565619
19.8502540588378 0.344731977818854
19.8702812194824 0.349584103512015
19.890546798706 0.355822550831793
19.9091434478759 0.365064695009242
19.9284553527832 0.372689463955638
19.9501514434814 0.376617375231054
19.9744701385498 0.37869685767098
19.996166229248 0.382855822550832
20.0192928314209 0.387014787430684
20.0400352478027 0.392329020332717
20.0600624084472 0.397874306839187
20.0824737548828 0.402264325323475
20.1070308685302 0.405268022181146
20.1284885406494 0.407347504621072
20.1718807220459 0.407809611829945
20.2181339263916 0.408964879852126
20.2548503875732 0.409658040665434
20.2770233154296 0.410813308687616
20.298957824707 0.413123844731978
20.3206539154052 0.417051756007394
20.34592628479 0.42097966728281
20.3700065612792 0.422828096118299
20.3943252563476 0.42583179297597
20.4181671142578 0.42768022181146
20.4412937164306 0.430221811460259
20.4651355743408 0.433456561922366
20.4851627349853 0.438308687615527
20.5059051513671 0.442467652495379
20.5264091491699 0.446164510166359
20.5512046813964 0.450092421441774
20.5714702606201 0.455175600739372
20.5910205841064 0.46141404805915
20.6131935119628 0.466959334565619
20.6332206726074 0.473428835489834
20.6527709960937 0.481053604436229
20.6758975982666 0.486829944547135
20.6978321075439 0.490757855822551
20.721435546875 0.495378927911275
20.7414627075195 0.500924214417745
20.7612514495849 0.507162661737523
20.7810401916503 0.515249537892791
20.8015441894531 0.518484288354898
20.8258628845214 0.520794824399261
20.8473205566406 0.523105360443623
20.8697319030761 0.524722735674677
20.8919048309326 0.527033271719039
20.9138393402099 0.530499075785582
20.9424495697021 0.532347504621072
20.9643840789794 0.534426987060998
20.9887027740478 0.537892791127542
21.0115909576416 0.541820702402957
21.0328102111816 0.546441774491682
21.0540294647216 0.550138632162662
21.0769176483154 0.555683918669131
21.1007595062255 0.562384473197782
21.120548248291 0.570009242144177
21.1396217346191 0.579482439926063
21.1579799652099 0.589648798521257
21.1787223815917 0.598428835489834
21.1982727050781 0.605822550831793
21.2190151214599 0.611367837338262
21.2392807006835 0.614371534195933
21.2621688842773 0.615988909426987
21.2836265563964 0.618068391866913
21.3119983673095 0.619454713493531
21.3363170623779 0.622920517560074
21.3599205017089 0.623844731977819
21.3994979858398 0.625693160813309
21.4231014251709 0.628234750462107
21.4486122131347 0.629852125693161
21.4760303497314 0.630776340110906
21.5029716491699 0.632855822550832
21.5253829956054 0.634704251386322
21.5470790863037 0.637014787430684
21.5735435485839 0.640711645101664
21.5957164764404 0.643715341959335
21.6164588928222 0.649029574861368
21.6383934020996 0.65503696857671
21.6584205627441 0.662199630314233
21.6791629791259 0.672134935304991
21.6989517211914 0.67952865064695
21.719217300415 0.685536044362292
21.7399597167968 0.690619223659889
21.7595100402832 0.695933456561922
21.7852592468261 0.697550831792976
21.8088626861572 0.700092421441775
21.83198928833 0.701247689463956
21.8584537506103 0.702634011090573
21.8911170959472 0.70402033271719
21.9161510467529 0.707024029574861
21.9435691833496 0.709103512014787
21.9655036926269 0.711645101663586
21.9886302947998 0.714879852125693
22.0146179199218 0.716959334565619
22.0375061035156 0.718807763401109
22.0611095428466 0.721580406654344
22.0837593078613 0.726201478743068
22.1040248870849 0.730360443622921
22.127628326416 0.733364140480592
22.1478939056396 0.738678373382625
22.1691131591796 0.744685767097967
22.1889019012451 0.750231053604436
22.2086906433105 0.757855822550832
22.2277641296386 0.7659426987061
22.247314453125 0.776109057301294
22.2699642181396 0.783040665434381
22.2940444946289 0.79043438077634
22.3190784454345 0.793207024029575
22.348403930664 0.796903881700554
22.3753452301025 0.798290203327172
22.4020481109619 0.798983364140481
22.425889968872 0.800600739371534
22.4659442901611 0.802218114602588
22.5019454956054 0.803373382624769
22.5355625152587 0.804297597042514
22.5744247436523 0.805683918669131
22.6025581359863 0.808687615526802
22.6249694824218 0.809842883548983
22.6478576660156 0.811460258780037
22.6690769195556 0.813539741219963
22.6962566375732 0.816081330868762
22.7208137512207 0.819085027726433
22.742748260498 0.822781885397412
22.7632522583007 0.828096118299446
22.7835178375244 0.833641404805915
22.8078365325927 0.83826247689464
22.8328704833984 0.839648798521257
22.8569507598876 0.841959334565619
22.8774547576904 0.843807763401109
22.9084491729736 0.845425138632163
22.9396820068359 0.847273567467652
22.97043800354 0.847966728280961
23.0069160461425 0.849121996303142
23.0360031127929 0.85050831792976
23.0581760406494 0.851894639556377
23.0822563171386 0.853049907578558
23.1056213378906 0.854436229205176
23.1337547302246 0.856746765249538
23.1590270996093 0.858364140480592
23.1819152832031 0.859981515711645
23.2176780700683 0.863216266173752
23.2448577880859 0.866913123844732
23.2679843902587 0.869916820702403
23.2937335968017 0.872458410351202
23.3149528503417 0.874306839186691
23.3385562896728 0.877772643253235
23.3731269836425 0.880314232902033
23.4053134918212 0.882855822550832
23.428201675415 0.883780036968577
23.4706401824951 0.885628465804067
23.5345363616943 0.886321626617375
23.5693454742431 0.88724584103512
23.6134529113769 0.888401109057301
23.6601829528808 0.889787430683919
23.6949920654296 0.8909426987061
23.730993270874 0.891404805914972
23.7624645233154 0.892560073937153
23.7936973571777 0.893253234750462
23.8335132598876 0.894408502772643
23.8840579986572 0.895563770794824
23.9355564117431 0.896256931608133
23.9815711975097 0.896719038817006
24.0435600280761 0.897181146025878
24.087905883789 0.897874306839187
24.181842803955 0.898798521256932
24.221658706665 0.899260628465804
24.2514610290527 0.900184842883549
24.3935585021972 0.901109057301294
24.4319438934326 0.902033271719039
24.4817733764648 0.902495378927911
24.6901512145996 0.902957486136784
24.7676372528076 0.903881700554529
24.8799324035644 0.904805914972274
24.9066352844238 0.905268022181146
24.9638557434082 0.905730129390019
25.0132083892822 0.906192236598891
25.0601768493652 0.906654343807763
25.1729488372802 0.907116451016636
25.2275466918945 0.907578558225508
25.2647399902343 0.908040665434381
25.325059890747 0.908502772643253
25.3477096557617 0.909195933456562
25.4108905792236 0.909658040665434
25.5682468414306 0.910582255083179
25.6412029266357 0.911044362292052
25.7916450500488 0.91173752310536
25.8300304412841 0.912199630314233
26.1142253875732 0.912661737523105
26.1533260345459 0.913354898336414
26.2343883514404 0.913817005545287
26.3674259185791 0.914510166358595
26.4923572540283 0.915203327171904
26.6177654266357 0.915665434380776
26.7224311828613 0.916358595194085
26.9935131072998 0.916820702402957
27.2121429443359 0.917513863216266
27.4686813354492 0.917975970425139
27.7347564697265 0.918438077634011
28.0764102935791 0.918900184842883
28.1450748443603 0.919362292051756
28.2385349273681 0.919824399260628
28.2702445983886 0.920286506469501
28.4240245819091 0.920748613678373
28.5074710845947 0.921210720887246
28.6152362823486 0.921672828096118
28.8882255554199 0.922134935304991
29.1135311126709 0.922597042513863
29.4373035430908 0.923290203327172
30.837059020996 0.923752310536044
31.1203002929687 0.924214417744917
31.3174724578857 0.924907578558225
31.6395759582519 0.925369685767098
32.1755409240722 0.92583179297597
32.4869155883789 0.926293900184843
32.5891971588134 0.926756007393715
33.0958366394043 0.927449168207024
33.5285663604736 0.927911275415896
33.5862636566162 0.928373382624769
33.7312221527099 0.928835489833641
35.0210666656494 0.929297597042514
36.0980033874511 0.929759704251386
36.5636348724365 0.930221811460259
36.8509292602539 0.930683918669131
37.0275974273681 0.931146025878004
37.5452041625976 0.931608133086876
39.0703678131103 0.932070240295749
40.8649444580078 0.932532347504621
41.9316291809082 0.93322550831793
42.0930385589599 0.933918669131238
42.337417602539 0.934380776340111
42.618989944458 0.934842883548983
42.7463054656982 0.935304990757856
43.2944297790527 0.935767097966728
43.7400341033935 0.936229205175601
44.6140766143798 0.936691312384473
44.9464321136474 0.937153419593346
45.1216697692871 0.937615526802218
45.5296039581298 0.938308687615527
46.1723804473876 0.939001848428835
46.715497970581 0.939463955637708
46.8177795410156 0.93992606284658
47.3005771636962 0.940388170055453
48.8924980163574 0.940850277264325
49.2360591888427 0.941312384473198
49.7646331787109 0.94177449168207
50.2734184265136 0.942236598890943
50.7278442382812 0.942698706099815
51.8016815185546 0.943160813308688
52.3858070373535 0.94362292051756
52.8101921081543 0.944085027726433
53.0338287353515 0.944778188539741
53.5295009613037 0.945240295748614
53.7371635437011 0.945702402957486
54.1784763336181 0.946164510166359
54.7587871551513 0.946626617375231
57.1954250335693 0.947088724584104
58.6483478546142 0.947550831792976
59.3254566192626 0.948012939001848
59.8061084747314 0.948475046210721
60.1279735565185 0.948937153419593
60.6534481048584 0.949399260628466
60.9350204467773 0.949861367837338
61.3107681274414 0.950323475046211
61.4988803863525 0.950785582255083
61.9142055511474 0.951478743068392
62.4794960021972 0.951940850277264
62.5891685485839 0.952402957486137
63.6875629425048 0.953096118299446
65.0191307067871 0.953558225508318
65.2492046356201 0.95402033271719
66.0922527313232 0.954482439926063
66.2424564361572 0.954944547134935
66.2896633148193 0.955406654343808
66.5652751922607 0.95586876155268
66.8478012084961 0.956330868761553
67.2669410705566 0.956792975970425
67.3525333404541 0.957486136783734
67.6546096801757 0.958179297597043
67.9085254669189 0.958641404805915
68.1288242340087 0.959334565619224
68.4549808502197 0.959796672828096
68.8807964324951 0.960258780036969
69.6363449096679 0.960720887245841
70.5513954162597 0.96141404805915
71.2721347808837 0.961876155268022
72.439432144165 0.962338262476895
72.6711750030517 0.962800369685767
73.0247497558593 0.96326247689464
73.7206935882568 0.963724584103512
74.0206241607666 0.964417744916821
74.6462345123291 0.964879852125693
74.7711658477783 0.965573012939002
74.8286247253418 0.966035120147874
75.0269889831543 0.966497227356747
75.5660533905029 0.966959334565619
75.8032798767089 0.967421441774492
76.0724544525146 0.967883548983364
76.2531757354736 0.968345656192237
76.3783454895019 0.968807763401109
76.4365196228027 0.969269870609981
76.4987468719482 0.96996303142329
76.5869617462158 0.970656192236599
76.6701698303222 0.971118299445471
76.8280029296875 0.971580406654344
76.9047737121582 0.972504621072089
77.0010948181152 0.973428835489834
77.0857334136962 0.973890942698706
77.1615505218505 0.974584103512015
77.2366523742675 0.975046210720887
77.4300098419189 0.97550831792976
77.6422023773193 0.976201478743068
77.6853561401367 0.976663585951941
77.7235031127929 0.97735674676525
78.1435966491699 0.977818853974122
78.1772136688232 0.978743068391867
78.2337188720703 0.979436229205176
78.4897804260253 0.980129390018484
78.690767288208 0.980591497227357
78.7503719329834 0.981053604436229
78.8285732269287 0.981515711645102
79.0305137634277 0.981977818853974
79.2272090911865 0.982439926062847
79.4324874877929 0.982902033271719
79.6558856964111 0.983364140480592
79.796552658081 0.983826247689464
80.3873538970947 0.984519408502773
80.5637836456298 0.984981515711645
80.9931755065918 0.985443622920518
81.5248489379882 0.98590573012939
82.1056365966796 0.986367837338262
83.1334590911865 0.987060998151571
83.3399295806884 0.987523105360444
83.899974822998 0.987985212569316
85.7434272766113 0.988447319778189
90.3224945068359 0.988909426987061
92.5285816192627 0.989371534195933
95.285415649414 0.989833641404806
95.9000587463378 0.990295748613678
96.1179733276367 0.990757855822551
96.6701507568359 0.991219963031423
97.1877574920654 0.991682070240296
97.4707603454589 0.992144177449168
98.0050563812255 0.992606284658041
98.7036228179931 0.993068391866913
99.3463993072509 0.993530499075786
99.9484062194824 0.993992606284658
100.39234161377 0.994454713493531
101.081371307373 0.994916820702403
101.709842681885 0.995378927911275
102.253437042236 0.995841035120148
104.724884033203 0.99630314232902
107.877254486084 0.996765249537893
110.812902450561 0.997227356746765
116.725206375122 0.997689463955638
117.175579071045 0.99815157116451
121.678352355957 0.998613678373383
137.669801712036 0.999075785582255
142.135620117188 0.999537892791128
158.250570297241 1


==> figures/networked_snr_cdf_delays/fig-037_reduced.dat <==
9.629487991333 0.000469153178512784
10.1478099822998 0.00117288294628196
10.6310844421386 0.00164203612479475
10.8263492584228 0.00211118930330753
11.3766193389892 0.00258034248182031
11.8529796600341 0.0030494956603331
12.0415687561035 0.00351864883884588
12.1495723724365 0.00398780201735867
12.2008323669433 0.00445695519587145
12.336254119873 0.00492610837438424
12.378454208374 0.00586441473140981
12.4139785766601 0.00703729767769177
12.4392509460449 0.00750645085620455
12.486457824707 0.00821018062397373
12.6073360443115 0.00867933380248651
12.6941204071044 0.0091484869809993
12.7758979797363 0.0100867933380249
12.8180980682373 0.0105559465165376
12.8612518310546 0.0110250996950504
12.902021408081 0.011963406052076
12.9804611206054 0.0129017124091016
13.0186080932617 0.0133708655876144
13.0813121795654 0.0138400187661271
13.2167339324951 0.0143091719446399
13.3194923400878 0.0147783251231527
13.3755207061767 0.0152474783016655
13.416051864624 0.0157166314801783
13.4479999542236 0.017358667604973
13.4797096252441 0.0197044334975369
13.5097503662109 0.0215810462115881
13.5667324066162 0.0222847759793573
13.617992401123 0.0229885057471264
13.6680603027343 0.0236922355148956
13.7367248535156 0.0241613886934084
13.789415359497 0.0246305418719212
13.8442516326904 0.0255688482289468
13.8916969299316 0.0262725779967159
13.9195919036865 0.0267417311752287
13.9474868774414 0.0276800375322543
13.9718055725097 0.029322073657049
13.9999389648437 0.0314332629603566
14.0297412872314 0.0340136054421769
14.0550136566162 0.0356556415669716
14.0914916992187 0.0361247947454844
14.1394138336181 0.0368285245132536
14.1851902008056 0.0380014074595355
14.2717361450195 0.0384705606380483
14.3091678619384 0.0389397138165611
14.3618583679199 0.0394088669950739
14.3909454345703 0.0398780201735867
14.42551612854 0.0405817499413559
14.477252960205 0.0415200562983814
14.5001411437988 0.0431620924231762
14.5223140716552 0.0452732817264837
14.5432949066162 0.0473844710297912
14.5714282989501 0.0485573539760732
14.603853225708 0.0499648135116115
14.627456665039 0.0511376964578935
14.6682262420654 0.0523105794041755
14.7407054901123 0.0530143091719446
14.7793292999267 0.0537180389397138
14.8556232452392 0.054421768707483
14.9078369140625 0.0548909218859958
14.9619579315185 0.0558292282430213
14.9915218353271 0.0565329580107905
15.0375366210937 0.0577058409570725
15.0604248046875 0.0595824536711236
15.0823593139648 0.0616936429744312
15.1033401489257 0.0642739854562515
15.151023864746 0.0654468684025334
15.1958465576171 0.066385174759559
15.2380466461181 0.0668543279380718
15.3310298919677 0.067558057705841
15.3589248657226 0.0680272108843537
15.4359340667724 0.0687309406521229
15.4876708984375 0.0696692470091485
15.5212879180908 0.0708421299554304
15.5565738677978 0.0720150129017124
15.5911445617675 0.0734224724372508
15.6135559082031 0.0755336617405583
15.6366825103759 0.0781140042223786
15.7272815704345 0.0790523105794042
15.7876014709472 0.0799906169364297
15.8123970031738 0.0806943467041989
15.8534049987792 0.0813980764719681
15.9521102905273 0.0825709594182501
15.9928798675537 0.0830401125967628
16.0262584686279 0.0839784189537884
16.0746574401855 0.0851513019000704
16.1037445068359 0.0872624912033779
16.1290168762207 0.0884353741496599
16.1523818969726 0.0905465634529674
16.1745548248291 0.0919540229885057
16.2470340728759 0.0926577527562749
16.4482593536376 0.0931269059347877
16.5255069732666 0.0935960591133005
16.5722370147705 0.0940652122918133
16.597032546997 0.0950035186488389
16.6230201721191 0.0966455547736336
16.6475772857666 0.0980530143091719
16.6723728179931 0.0996950504339667
16.6974067687988 0.102979122683556
16.7257785797119 0.105090311986864
16.7679786682128 0.106263194933146
16.7925357818603 0.107436077879428
16.8588161468505 0.108139807647197
16.9422626495361 0.10860896082571
17.0099735260009 0.110016420361248
17.0464515686035 0.110720150129017
17.1015262603759 0.11118930330753
17.1735286712646 0.111893033075299
17.1947479248046 0.113535069200094
17.2176361083984 0.118226600985222
17.2419548034667 0.120337790288529
17.2846317291259 0.122683556181093
17.3287391662597 0.123387285948862
17.359972000122 0.124325592305888
17.4005031585693 0.125733051841426
17.4498558044433 0.126436781609195
17.5161361694335 0.126905934787708
17.5569057464599 0.127609664555477
17.5988674163818 0.128782547501759
17.6789760589599 0.129720853858785
17.7037715911865 0.130893736805067
17.726182937622 0.133474079286887
17.7474021911621 0.136288998357964
17.7767276763916 0.141215106732348
17.8010463714599 0.144264602392681
17.869234085083 0.145906638517476
17.8983211517334 0.147314098053014
17.9648399353027 0.148017827820783
18.007755279541 0.148486980999296
18.0702209472656 0.148956134177809
18.1188583374023 0.150363593713347
18.1598663330078 0.151536476659629
18.1899070739746 0.152709359605911
18.2242393493652 0.153882242552193
18.2485580444335 0.157166314801783
18.268346786499 0.162326999765423
18.2878971099853 0.166783954961295
18.3098316192626 0.170771756978654
18.3339118957519 0.174524982406756
18.3551311492919 0.175932441942294
18.3789730072021 0.177339901477833
18.4035301208496 0.178981937602627
18.4278488159179 0.180858550316678
18.4576511383056 0.181796856673704
18.4838771820068 0.183908045977011
18.5270309448242 0.186019235280319
18.5670852661132 0.188365001172883
18.5935497283935 0.189537884119165
18.6150074005126 0.19047619047619
18.6469554901123 0.192352803190242
18.6684131622314 0.195402298850575
18.6929702758789 0.197278911564626
18.721580505371 0.199155524278677
18.7466144561767 0.200562983814215
18.7702178955078 0.204550785831574
18.791913986206 0.209946047384471
18.8121795654296 0.215810462115881
18.8329219818115 0.220736570490265
18.8531875610351 0.22824302134647
18.874168395996 0.230119634060521
18.9011096954345 0.232230823363828
18.9266204833984 0.233872859488623
18.9473628997802 0.236218625381187
18.9745426177978 0.23926812104152
18.9998149871826 0.242083040112597
19.0277099609375 0.244194229415904
19.0565586090087 0.246070842129955
19.0844535827636 0.24771287825475
19.115924835205 0.248182031433263
19.1431045532226 0.249589490968801
19.1819667816162 0.251231527093596
19.2208290100097 0.253108139807647
19.2503929138183 0.254515599343186
19.2759037017822 0.256392212057237
19.2980766296386 0.258503401360544
19.3197727203369 0.260849167253108
19.3443298339843 0.266009852216749
19.3636417388916 0.271874266948159
19.3843841552734 0.276800375322543
19.4213390350341 0.279849870982876
19.4456577301025 0.281961060286183
19.4735527038574 0.283603096410978
19.507884979248 0.286418015482055
19.5329189300537 0.288763781374619
19.5574760437011 0.290171240910157
19.5837020874023 0.291578700445696
19.6115970611572 0.292517006802721
19.6373462677001 0.293689889749003
19.6642875671386 0.294628196106029
19.6945667266845 0.295566502463054
19.7227001190185 0.297208538587849
19.7594165802001 0.298615998123387
19.7877883911132 0.300961764015951
19.8121070861816 0.303776683087028
19.8376178741455 0.306357025568848
19.8597908020019 0.307999061693643
19.8817253112792 0.313159746657284
19.9017524719238 0.320431620924232
19.9224948883056 0.327234342012667
19.9439525604248 0.331456720619282
19.9708938598632 0.334740792868872
19.9935436248779 0.336382828993666
20.0157165527343 0.340136054421769
20.0364589691162 0.343420126671358
20.0576782226562 0.347407928688717
20.0808048248291 0.352334037063101
20.1175212860107 0.355148956134178
20.1447010040283 0.356790992258973
20.1804637908935 0.357494722026742
20.24507522583 0.357963875205255
20.2672481536865 0.359136758151536
20.2925205230712 0.360778794276331
20.3151702880859 0.362655406990382
20.339012145996 0.365470326061459
20.3638076782226 0.368050668543279
20.3936100006103 0.369458128078818
20.4203128814697 0.371803893971382
20.442247390747 0.374384236453202
20.4639434814453 0.376964578935022
20.4851627349853 0.380483227773868
20.5106735229492 0.384705606380483
20.5316543579101 0.390335444522637
20.5535888671875 0.394323246539995
20.5740928649902 0.399014778325123
20.5934047698974 0.406052076002815
20.6127166748046 0.413089373680507
20.6315517425537 0.42129955430448
20.6508636474609 0.428806005160685
20.6708908081054 0.4330283837673
20.6918716430664 0.435843302838377
20.7118988037109 0.43889279849871
20.7343101501464 0.441942294159043
20.7555294036865 0.445226366408632
20.7748413085937 0.453436547032606
20.7960605621337 0.460942997888811
20.8253860473632 0.463523340370631
20.8573341369628 0.465399953084682
20.8780765533447 0.467276565798733
20.9019184112548 0.469622331691297
20.923376083374 0.472202674173118
20.9476947784423 0.475017593244194
20.9677219390869 0.476659629368989
20.991563796997 0.479709125029322
21.0168361663818 0.482524044100399
21.0378170013427 0.486511846117757
21.0592746734619 0.491437954492142
21.0816860198974 0.498006098991321
21.1021900177001 0.504339666901243
21.1210250854492 0.51301900070373
21.1398601531982 0.522636640863242
21.1570262908935 0.533661740558292
21.174669265747 0.543748533896317
21.1946964263916 0.550551254984753
21.214485168457 0.554539057002111
21.2368965148925 0.557353976073188
21.2571620941162 0.559230588787239
21.2838649749755 0.561341778090547
21.3050842285156 0.563218390804598
21.3282108306884 0.56439127375088
21.3563442230224 0.566033309875674
21.3828086853027 0.567909922589726
21.4064121246337 0.570255688482289
21.4273929595947 0.572132301196341
21.4567184448242 0.574008913910392
21.4836597442626 0.575885526624443
21.5144157409667 0.57799671592775
21.5389728546142 0.580107905231058
21.5592384338378 0.582688247712878
21.5799808502197 0.58714520290875
21.6009616851806 0.591133004926108
21.6214656829834 0.596059113300493
21.6412544250488 0.602627257799672
21.6619968414306 0.60989913206662
21.6813087463378 0.617640159512081
21.6996669769287 0.627726952850106
21.7185020446777 0.635702556884823
21.7421054840087 0.640628665259207
21.763801574707 0.644851043865822
21.7888355255126 0.646727656579873
21.8124389648437 0.649307999061694
21.8334197998046 0.650950035186488
21.8582153320312 0.652592071311283
21.8794345855712 0.653999530846821
21.9001770019531 0.654468684025334
21.9244956970214 0.655641566971616
21.9459533691406 0.658221909453437
21.970510482788 0.659863945578231
21.9995975494384 0.662913441238564
22.0203399658203 0.665259207131128
22.0420360565185 0.668308702791461
22.0639705657959 0.670889045273282
22.0885276794433 0.675346000469153
22.1095085144042 0.67816091954023
22.1314430236816 0.680037532254281
22.1514701843261 0.682617874736101
22.1719741821289 0.687778559699742
22.1927165985107 0.694815857377434
22.2127437591552 0.703729767769177
22.2313404083251 0.712878254750176
22.252082824707 0.721557588552662
22.2704410552978 0.730471498944405
22.2933292388916 0.734928454140277
22.3147869110107 0.737039643443584
22.3362445831298 0.739385409336148
22.3650932312011 0.74055829228243
22.3870277404785 0.742200328407225
22.4151611328125 0.742904058174994
22.4506855010986 0.744546094299789
22.5021839141845 0.745718977246071
22.526741027832 0.747595589960122
22.5672721862792 0.749472202674173
22.5939750671386 0.751114238798968
22.6180553436279 0.753460004691532
22.6407051086425 0.755336617405583
22.6616859436035 0.75815153647666
22.6893424987792 0.760028149190711
22.7124691009521 0.7633122214403
22.7322578430175 0.768472906403941
22.7537155151367 0.77504105090312
22.7746963500976 0.782078348580812
22.7947235107421 0.788177339901478
22.8161811828613 0.792634295097349
22.8457450866699 0.795918367346939
22.8703022003173 0.797560403471734
22.8919982910156 0.80037532254281
22.9294300079345 0.801548205489092
22.951602935791 0.802721088435374
22.9854583740234 0.804832277738682
23.0143070220947 0.806005160684964
23.0469703674316 0.806943467041989
23.0758190155029 0.808585503166784
23.0998992919921 0.811165845648604
23.1218338012695 0.812807881773399
23.1451988220214 0.814449917898194
23.1680870056152 0.81726483696927
23.1969356536865 0.819610602861834
23.219347000122 0.821721792165142
23.240327835083 0.824067558057706
23.2627391815185 0.828524513253577
23.2865810394287 0.833919774806474
23.3106613159179 0.837673000234577
23.3328342437744 0.842833685198217
23.3526229858398 0.847759793572601
23.374319076538 0.851982172179217
23.3983993530273 0.854562514661037
23.4434604644775 0.85761201032137
23.4708786010742 0.859723199624677
23.5095024108886 0.860426929392447
23.536205291748 0.861365235749472
23.576021194458 0.862303542106498
23.6015319824218 0.863241848463523
23.6294269561767 0.864883884588318
23.6601829528808 0.865353037766831
23.7135887145996 0.867229650480882
23.752212524414 0.86863711001642
23.775577545166 0.869809992962702
23.8103866577148 0.871452029087497
23.8385200500488 0.873563218390805
23.8847732543945 0.874736101337087
23.9274501800537 0.875674407694112
23.9539146423339 0.876378137461881
24.0559577941894 0.877081867229651
24.1024494171142 0.877551020408163
24.1889953613281 0.878020173586676
24.2469310760498 0.878723903354445
24.2831707000732 0.879193056532958
24.3268013000488 0.880131362889984
24.4274139404296 0.880600516068496
24.5845317840576 0.881538822425522
24.7251987457275 0.882242552193291
24.7538089752197 0.883180858550317
24.8305797576904 0.88365001172883
24.9314308166503 0.884119164907342
25.0508785247802 0.884588318085855
25.0959396362304 0.885526624442881
25.31099319458 0.886464930799906
25.383710861206 0.887168660567675
25.5188941955566 0.887637813746188
25.663137435913 0.888106966924701
25.6993770599365 0.888576120103214
25.7802009582519 0.889045273281726
25.9482860565185 0.889514426460239
26.0171890258789 0.889983579638752
26.2055397033691 0.890452732817265
26.3171195983886 0.890921885995778
26.4661312103271 0.89139103917429
26.6201496124267 0.89209476894206
26.8487930297851 0.892563922120572
26.956558227539 0.893033075299085
27.153730392456 0.893502228477598
27.256965637207 0.894205958245367
27.3740291595459 0.89467511142388
27.6224613189697 0.895144264602393
27.7140140533447 0.895613417780905
27.7850627899169 0.896082570959418
28.0086994171142 0.896551724137931
28.0756950378417 0.897020877316444
28.1858444213867 0.897724607084213
28.3668041229248 0.898193760262726
28.4106731414794 0.898662913441239
28.5887718200683 0.899132066619751
28.6431312561035 0.899601219798264
28.759479522705 0.90053952615529
28.8553237915039 0.901008679333802
28.9447307586669 0.901712409101572
29.0999412536621 0.902416138869341
29.1903018951416 0.90311986863711
29.4008255004882 0.903589021815623
29.4466018676757 0.904058174994136
29.6938419342041 0.904527328172648
29.7410488128662 0.904996481351161
29.7944545745849 0.905465634529674
29.9093723297119 0.906169364297443
30.0462245941162 0.906638517475956
30.1613807678222 0.907107670654469
30.9922695159912 0.907576823832981
31.5170288085937 0.908045977011494
32.0246219635009 0.908515130190007
32.1676731109619 0.909218859957776
32.4141979217529 0.909688013136289
32.7651500701904 0.910157166314802
32.8879356384277 0.910626319493315
33.4770679473876 0.911095472671827
33.6034297943115 0.91156462585034
34.0042114257812 0.912033779028853
34.1603755950927 0.912502932207366
34.639835357666 0.912972085385878
34.7888469696044 0.913441238564391
34.9063873291015 0.913910391742904
35.1934432983398 0.914379544921417
35.7310771942138 0.91484869809993
36.1874103546142 0.915317851278442
36.7484092712402 0.915787004456955
37.8696918487548 0.916256157635468
38.0899906158447 0.916725310813981
38.9461517333984 0.917194463992494
41.7342185974121 0.917663617171006
42.1347618103027 0.918132770349519
42.2606468200683 0.918601923528032
42.8264141082763 0.919305653295801
42.9043769836425 0.919774806474314
43.8930988311767 0.920478536242083
44.2883968353271 0.921182266009852
44.4238185882568 0.921651419188365
44.6224212646484 0.922355148956134
45.0608730316162 0.922824302134647
45.1886653900146 0.923528031902416
45.5148220062255 0.924231761670185
45.6717014312744 0.924700914848698
46.297550201416 0.925170068027211
46.8268394470214 0.925639221205724
47.5397109985351 0.926108374384236
48.5658645629882 0.926577527562749
48.750877380371 0.927046680741262
49.2146015167236 0.927515833919775
49.3183135986328 0.927984987098288
50.0211715698242 0.9284541402768
50.363540649414 0.928923293455313
50.4834651947021 0.929392446633826
50.7771968841552 0.929861599812339
51.156997680664 0.930330752990852
51.5041351318359 0.930799906169364
51.896333694458 0.931269059347877
52.537202835083 0.93173821252639
52.9780387878418 0.932207365704903
53.7538528442382 0.932676518883415
53.9824962615966 0.933145672061928
54.1715621948242 0.933614825240441
54.2125701904296 0.934083978418954
54.4447898864746 0.934553131597467
54.8994541168212 0.935022284775979
55.1881790161132 0.935726014543748
55.5212497711181 0.936195167722261
55.7806491851806 0.936664320900774
55.9523105621337 0.937133474079287
56.8039417266845 0.9376026272578
57.2390556335449 0.938071780436312
58.3336353302001 0.938540933614825
59.1516494750976 0.939010086793338
59.4635009765625 0.939479239971851
59.7095489501953 0.939948393150364
60.3935718536376 0.940417546328876
60.5902671813964 0.940886699507389
60.8015060424804 0.941355852685902
61.1069202423095 0.941825005864415
61.6123676300048 0.942294159042928
62.0410442352294 0.94276331222144
62.5059604644775 0.943232465399953
62.5865459442138 0.943701618578466
63.1749629974365 0.944170771756979
63.5957717895507 0.944874501524748
63.6467933654785 0.945343654703261
63.9905929565429 0.945812807881773
64.199686050415 0.946281961060286
64.3918514251709 0.946751114238799
64.5449161529541 0.947220267417312
65.1009082794189 0.947689420595825
65.1996135711669 0.948158573774337
65.2825832366943 0.94862772695285
65.9170150756836 0.949331456720619
66.2996768951416 0.949800609899132
66.8919086456298 0.950504339666901
67.3115253448486 0.950973492845414
67.389965057373 0.951442646023927
67.4529075622558 0.952146375791696
67.9028034210205 0.952615528970209
68.3271884918212 0.953084682148722
68.6900615692138 0.953553835327234
69.2396163940429 0.954022988505747
69.8409080505371 0.95449214168426
70.3737735748291 0.955195871452029
70.4817771911621 0.955665024630542
70.7221031188964 0.956134177809055
70.768117904663 0.956603330987567
71.2125301361084 0.95707248416608
72.0002651214599 0.957541637344593
72.2010135650634 0.958010790523106
72.9420185089111 0.958479943701619
73.4500885009765 0.958949096880131
73.7779140472412 0.959418250058644
74.1236209869384 0.959887403237157
74.8529434204101 0.96035655641567
75.8702754974365 0.960825709594182
75.916051864624 0.961529439361952
75.9470462799072 0.962233169129721
76.0664939880371 0.963406052076003
76.1165618896484 0.963875205254516
76.4472484588623 0.964344358433028
76.6210556030273 0.964813511611541
76.6744613647461 0.96551724137931
76.8301486968994 0.965986394557823
76.9710540771484 0.966455547736336
77.0883560180664 0.967159277504105
77.1164894104003 0.968097583861131
77.1727561950683 0.968566737039643
77.3196220397949 0.969270466807413
77.5215625762939 0.969739619985925
77.6309967041015 0.970912502932207
77.6705741882324 0.97138165611072
77.721357345581 0.972319962467746
77.7606964111328 0.973023692235515
78.1550407409668 0.973492845414028
78.2837867736816 0.974196575181797
78.3922672271728 0.97466572836031
78.5670280456543 0.975134881538822
78.6383152008056 0.975604034717335
78.7503719329834 0.976073187895848
78.8354873657226 0.976776917663617
78.8986682891845 0.977480647431386
79.0338516235351 0.977949800609899
79.1904926300048 0.978418953788412
79.2665481567382 0.978888106966925
79.3201923370361 0.97982641332395
79.357624053955 0.980295566502463
79.4706344604492 0.981233872859489
79.8366069793701 0.981703026038001
79.9801349639892 0.982172179216514
80.073595046997 0.982875908984283
81.1965465545654 0.983345062162796
81.634521484375 0.983814215341309
82.5767517089843 0.984283368519822
82.8356742858886 0.984752521698334
83.5967063903808 0.985221674876847
83.8155746459961 0.98569082805536
84.0523242950439 0.986159981233873
87.6598358154296 0.986629134412386
88.2558822631836 0.987098287590898
90.289831161499 0.987567440769411
91.4697647094726 0.988036593947924
93.4772491455078 0.988505747126437
94.9223041534423 0.98897490030495
96.1549282073974 0.989444053483462
96.5564250946044 0.989913206661975
96.6858863830566 0.990382359840488
96.9007015228271 0.990851513019001
97.1899032592773 0.991320666197513
97.8434085845947 0.991789819376026
98.77610206604 0.992258972554539
99.0982055664062 0.992728125733052
100.653171539307 0.993197278911565
101.894855499267 0.993666432090077
102.543115615845 0.99413558526859
103.913307189941 0.994604738447103
106.700658798218 0.995308468214872
109.227418899536 0.995777621393385
110.818862915039 0.996246774571898
119.784593582153 0.996715927750411
120.501279830933 0.997185080928923
121.712207794189 0.997654234107436
135.928392410278 0.998123387285949
136.409044265747 0.998592540464462
138.205528259277 0.999061693642974
153.576612472534 0.999530846821487
226.070642471313 1


==> figures/networked_snr_cdf_delays/fig-038_reduced.dat <==
9.6192359924316 0.000238379022646007
10.1251602172851 0.000715137067938021
10.1640224456787 0.00143027413587604
10.4866027832031 0.00190703218116806
10.70237159729 0.00262216924910608
10.8978748321533 0.00309892729439809
11.2538337707519 0.00357568533969011
11.2969875335693 0.00405244338498212
11.7979049682617 0.00452920143027414
11.8398666381835 0.00500595947556615
11.9838714599609 0.00595947556615018
12.160301208496 0.00643623361144219
12.2075080871582 0.00691299165673421
12.261152267456 0.00762812872467223
12.3074054718017 0.00810488676996424
12.3295783996582 0.00858164481525626
12.3558044433593 0.0100119189511323
12.380838394165 0.0119189511323004
12.4275684356689 0.0128724672228844
12.4766826629638 0.0138259833134684
12.5072002410888 0.0143027413587604
12.5479698181152 0.0150178784266985
12.6905441284179 0.0157330154946365
12.7453804016113 0.0162097735399285
12.7942562103271 0.0166865315852205
12.8765106201171 0.0171632896305125
12.8982067108154 0.0178784266984505
12.9380226135253 0.0190703218116806
13.0326747894287 0.0197854588796186
13.0646228790283 0.0209773539928486
13.1382942199707 0.0214541120381406
13.2248401641845 0.0219308700834327
13.2625102996826 0.0226460071513707
13.3116245269775 0.0233611442193087
13.3411884307861 0.0240762812872467
13.3922100067138 0.0247914183551847
13.4186744689941 0.0264600715137068
13.4475231170654 0.0278903456495828
13.4727954864501 0.0290822407628129
13.5128498077392 0.0297973778307509
13.5450363159179 0.0307508939213349
13.5879516601562 0.0314660309892729
13.6404037475585 0.032657926102503
13.7279033660888 0.033373063170441
13.7662887573242 0.033849821215733
13.8051509857177 0.034803337306317
13.8442516326904 0.0355184743742551
13.8812065124511 0.0364719904648391
13.9033794403076 0.0371871275327771
13.9477252960205 0.0383790226460071
13.9722824096679 0.0393325387365912
13.9937400817871 0.0414779499404052
14.0180587768554 0.0426698450536353
14.05930519104 0.0438617401668653
14.0902996063232 0.0445768772348033
14.1189098358154 0.0457687723480334
14.1737461090087 0.0464839094159714
14.2180919647216 0.0474374255065554
14.3234729766845 0.0481525625744934
14.3580436706542 0.0488676996424315
14.3847465515136 0.0495828367103695
14.4245624542236 0.0502979737783075
14.4474506378173 0.0507747318235995
14.4765377044677 0.0529201430274136
14.4989490509033 0.0548271752085816
14.521837234497 0.0564958283671037
14.5430564880371 0.0579261025029797
14.5800113677978 0.0600715137067938
14.6050453186035 0.0605482717520858
14.639139175415 0.0615017878426698
14.6644115447998 0.0624553039332539
14.7030353546142 0.0634088200238379
14.7438049316406 0.0641239570917759
14.8179531097412 0.0646007151370679
14.8415565490722 0.06507747318236
14.8890018463134 0.066030989272944
14.9328708648681 0.066746126340882
14.9788856506347 0.068176400476758
15.0086879730224 0.0698450536352801
15.0287151336669 0.0715137067938021
15.0508880615234 0.0729439809296782
15.0721073150634 0.0738974970202622
15.0926113128662 0.0750893921334922
15.1424407958984 0.0760429082240763
15.1753425598144 0.0767580452920143
15.2046680450439 0.0772348033373063
15.237808227539 0.0786650774731824
15.2614116668701 0.0796185935637664
15.3405666351318 0.0800953516090584
15.3863430023193 0.0815256257449345
15.4392719268798 0.0824791418355185
15.460729598999 0.0831942789034565
15.5029296875 0.0839094159713945
15.5310630798339 0.0846245530393325
15.5637264251708 0.0858164481525626
15.5882835388183 0.0886769964243147
15.6137943267822 0.0910607866507747
15.6526565551757 0.0932061978545888
15.690803527832 0.0943980929678188
15.7418251037597 0.0951132300357568
15.7783031463623 0.0960667461263409
15.8162117004394 0.0967818831942789
15.845775604248 0.0974970202622169
15.8867835998535 0.0982121573301549
15.9263610839843 0.098927294398093
15.958547592163 0.100119189511323
16.028881072998 0.100595947556615
16.0629749298095 0.102026221692491
16.1023139953613 0.103218116805721
16.1240100860595 0.105363528009535
16.1449909210205 0.107032181168057
16.1688327789306 0.108939213349225
16.2057876586914 0.110131108462455
16.2508487701416 0.110846245530393
16.3030624389648 0.112038140643623
16.3314342498779 0.112991656734207
16.3941383361816 0.113706793802145
16.4821147918701 0.114660309892729
16.5357589721679 0.115375446960667
16.5576934814453 0.116567342073898
16.592264175415 0.117520858164482
16.6242122650146 0.118712753277712
16.6516304016113 0.120381406436234
16.6785717010498 0.122288438617402
16.7169570922851 0.123718712753278
16.7882442474365 0.124433849821216
16.8218612670898 0.1253873659118
16.9224739074707 0.126102502979738
17.0087814331054 0.127056019070322
17.0559883117675 0.12777115613826
17.1124935150146 0.128486293206198
17.1501636505126 0.129678188319428
17.1751976013183 0.130393325387366
17.1973705291748 0.132300357568534
17.2245502471923 0.135399284862932
17.2839164733886 0.137783075089392
17.3299312591552 0.138974970202622
17.3602104187011 0.140405244338498
17.4024105072021 0.142312276519666
17.4369812011718 0.14326579261025
17.5433158874511 0.143742550655542
17.5881385803222 0.14445768772348
17.6179409027099 0.144934445768772
17.6427364349365 0.145887961859356
17.6665782928466 0.147318235995232
17.7102088928222 0.148510131108462
17.7350044250488 0.151132300357569
17.7564620971679 0.153516090584029
17.7786350250244 0.155423122765197
17.7998542785644 0.156138259833135
17.8232192993164 0.157330154946365
17.845869064331 0.158045292014303
17.8701877593994 0.159237187127533
17.8959369659423 0.160905840286055
17.9226398468017 0.162097735399285
18.0029869079589 0.162812872467223
18.0847644805908 0.163766388557807
18.1131362915039 0.164958283671037
18.1338787078857 0.166388557806913
18.1684494018554 0.167342073897497
18.1989669799804 0.169249106078665
18.2435512542724 0.172586412395709
18.2645320892334 0.176162097735399
18.2864665985107 0.182836710369487
18.3067321777343 0.189511323003576
18.3451175689697 0.19165673420739
18.3727741241455 0.193325387365912
18.397569656372 0.19523241954708
18.4211730957031 0.197854588796186
18.444538116455 0.201668653158522
18.4657573699951 0.204529201430274
18.4931755065917 0.206674612634088
18.5184478759765 0.209296781883194
18.5394287109375 0.21072705601907
18.5718536376953 0.2119189511323
18.5976028442382 0.212872467222884
18.6226367950439 0.214064362336114
18.6429023742675 0.217401668653159
18.6629295349121 0.220977353992849
18.683910369873 0.224314660309893
18.7091827392578 0.227651966626937
18.7354087829589 0.229558998808105
18.7571048736572 0.233134684147795
18.777847290039 0.236710369487485
18.7983512878417 0.241477949940405
18.8181400299072 0.246722288438617
18.8374519348144 0.255065554231228
18.8584327697753 0.256972586412396
18.8844203948974 0.259594755661502
18.9080238342285 0.260548271752086
18.932819366455 0.261978545887962
18.9542770385742 0.263408820023838
19.0114974975585 0.26507747318236
19.0513134002685 0.267222884386174
19.0813541412353 0.26865315852205
19.1047191619873 0.269368295589988
19.1352367401123 0.270083432657926
19.1602706909179 0.271513706793802
19.1841125488281 0.274851013110846
19.2091464996337 0.277473182359952
19.2360877990722 0.280333730631704
19.2694664001464 0.282479141835518
19.2947387695312 0.283194278903456
19.3197727203369 0.286531585220501
19.3395614624023 0.294159713945173
19.3581581115722 0.302264600715137
19.3789005279541 0.308462455303933
19.4008350372314 0.312514898688915
19.4227695465087 0.314183551847437
19.4466114044189 0.315852205005959
19.4740295410156 0.317282479141835
19.5260047912597 0.31823599523242
19.5527076721191 0.319904648390942
19.5791721343994 0.321096543504172
19.6084976196289 0.322288438617402
19.6349620819091 0.324910607866508
19.6633338928222 0.325864123957092
19.6866989135742 0.327532777115614
19.7079181671142 0.329439809296782
19.7310447692871 0.33373063170441
19.7517871856689 0.337067938021454
19.7813510894775 0.339213349225268
19.810676574707 0.341358760429082
19.8323726654052 0.343027413587604
19.8554992675781 0.34564958283671
19.8748111724853 0.352800953516091
19.8931694030761 0.361859356376639
19.9105739593505 0.371871275327771
19.9322700500488 0.379261025029797
19.9530124664306 0.381644815256257
19.9742317199707 0.385220500595948
19.9978351593017 0.389034564958284
20.0216770172119 0.393802145411204
20.0424194335937 0.395709177592372
20.0645923614501 0.397854588796186
20.0893878936767 0.400238379022646
20.1177597045898 0.403098927294398
20.1427936553955 0.404290822407628
20.1790332794189 0.40595947556615
20.2202796936035 0.406912991656734
20.254373550415 0.40834326579261
20.2765464782714 0.410250297973778
20.2970504760742 0.4119189511323
20.3206539154052 0.415256257449344
20.3449726104736 0.418116805721097
20.36714553833 0.420738974970203
20.3914642333984 0.423361144219309
20.414113998413 0.425744934445769
20.4360485076904 0.427890345649583
20.4558372497558 0.430989272943981
20.4758644104003 0.436471990464839
20.4977989196777 0.443861740166865
20.5168724060058 0.4507747318236
20.5357074737548 0.458164481525626
20.5552577972412 0.466746126340882
20.5764770507812 0.471990464839094
20.5974578857421 0.474851013110846
20.6177234649658 0.480333730631704
20.6379890441894 0.484624553039333
20.6577777862548 0.488915375446961
20.6794738769531 0.494398092967819
20.7030773162841 0.499642431466031
20.7278728485107 0.504410011918951
20.7507610321044 0.509892729439809
20.7741260528564 0.514660309892729
20.7951068878173 0.518951132300358
20.8168029785156 0.521573301549464
20.8368301391601 0.524672228843862
20.8580493927001 0.526102502979738
20.8969116210937 0.527532777115614
20.9219455718994 0.529201430274136
20.9453105926513 0.530870083432658
20.9662914276123 0.532777115613826
20.9870338439941 0.5373063170441
21.0082530975341 0.542312276519666
21.0304260253906 0.548271752085816
21.0499763488769 0.556138259833135
21.0711956024169 0.564243146603099
21.0909843444824 0.572109654350417
21.1107730865478 0.576877234803337
21.1310386657714 0.582121573301549
21.1522579193115 0.588319427890346
21.1713314056396 0.594278903456496
21.1906433105468 0.600953516090584
21.2128162384033 0.606436233611442
21.2345123291015 0.610250297973778
21.2635993957519 0.6119189511323
21.2843418121337 0.614541120381406
21.3096141815185 0.616448152562574
21.3310718536376 0.617640047675804
21.3539600372314 0.619785458879619
21.3754177093505 0.621454112038141
21.40474319458 0.623361144219309
21.4314460754394 0.625744934445769
21.4614868164062 0.627175208581645
21.4848518371582 0.629082240762813
21.5063095092773 0.631942789034565
21.5287208557128 0.634564958283671
21.5508937835693 0.640286054827175
21.5723514556884 0.645053635280095
21.5921401977539 0.652205005959476
21.611213684082 0.659833134684148
21.6310024261474 0.667699642431466
21.6519832611084 0.673897497020262
21.6720104217529 0.679141835518474
21.6920375823974 0.684147794994041
21.7120647430419 0.688438617401669
21.7349529266357 0.693206197854589
21.7561721801757 0.697258641239571
21.7823982238769 0.700595947556615
21.8040943145751 0.702979737783075
21.8269824981689 0.706317044100119
21.852970123291 0.708224076281287
21.8739509582519 0.710369487485101
21.8977928161621 0.711799761620977
21.9194889068603 0.715137067938021
21.9435691833496 0.717759237187128
21.9650268554687 0.720858164481526
21.9871997833251 0.723957091775924
22.0172405242919 0.72657926102503
22.040843963623 0.728486293206198
22.0611095428466 0.731585220500596
22.0813751220703 0.73492252681764
22.1033096313476 0.738736591179976
22.1233367919921 0.743980929678188
22.1431255340576 0.748510131108462
22.1624374389648 0.754469606674613
22.1912860870361 0.759713945172825
22.2134590148925 0.766150178784267
22.235631942749 0.773539928486293
22.2570896148681 0.778784266984505
22.27783203125 0.784028605482717
22.3052501678466 0.787365911799762
22.3286151885986 0.790703218116806
22.3526954650878 0.793563766388558
22.3784446716308 0.79523241954708
22.4051475524902 0.79761620977354
22.4318504333496 0.800238379022646
22.4571228027343 0.801668653158522
22.4928855895996 0.80357568533969
22.5214958190917 0.80476758045292
22.5491523742675 0.805721096543504
22.5830078125 0.806674612634088
22.613525390625 0.807866507747318
22.6356983184814 0.810011918951132
22.6597785949707 0.812157330154946
22.681713104248 0.817163289630513
22.7048397064209 0.820500595947557
22.7329730987548 0.823837902264601
22.7549076080322 0.827175208581645
22.7777957916259 0.830035756853397
22.801399230957 0.832896305125149
22.8257179260253 0.834803337306317
22.8569507598876 0.836948748510131
22.8826999664306 0.838379022646007
22.9101181030273 0.840286054827175
22.9363441467285 0.841954707985697
22.9709148406982 0.844338498212157
23.0031013488769 0.845530393325387
23.0257511138916 0.847675804529201
23.0679512023925 0.849582836710369
23.0906009674072 0.851728247914184
23.1266021728515 0.852920143027414
23.1521129608154 0.855780691299166
23.1721401214599 0.85792610250298
23.1966972351074 0.85911799761621
23.2396125793457 0.860786650774732
23.263931274414 0.862216924910608
23.2865810394287 0.86626936829559
23.3104228973388 0.86865315852205
23.3376026153564 0.86984505363528
23.3595371246337 0.871752085816448
23.3926773071289 0.872943980929678
23.4158039093017 0.874374255065554
23.4632492065429 0.876042908224076
23.5023498535156 0.87699642431466
23.5230922698974 0.877473182359952
23.5764980316162 0.877949940405244
23.6053466796875 0.878665077473182
23.6434936523437 0.880095351609058
23.7033367156982 0.881525625744934
23.7867832183837 0.882002383790226
23.8375663757324 0.88295589988081
23.8826274871826 0.883432657926102
23.9062309265136 0.883909415971394
23.9772796630859 0.884862932061979
24.0483283996582 0.885339690107271
24.1270065307617 0.886054827175209
24.2087841033935 0.886769964243147
24.2810249328613 0.887246722288439
24.3268013000488 0.887723480333731
24.3744850158691 0.888676996424315
24.4591236114501 0.889153754469607
24.5628356933593 0.889868891537545
24.7180461883544 0.890584028605483
24.7642993927001 0.891060786650775
24.8627662658691 0.891775923718713
24.9602794647216 0.892491060786651
25.0594615936279 0.892967818831943
25.1502990722656 0.893682955899881
25.3317356109619 0.894159713945173
25.498628616333 0.895351609058403
25.6192684173584 0.895828367103695
25.7132053375244 0.896305125148987
25.9070396423339 0.897258641239571
26.012897491455 0.897973778307509
26.1731147766113 0.898688915375447
26.2825489044189 0.899165673420739
26.4136791229248 0.899642431466031
26.5090465545654 0.900119189511323
26.6623497009277 0.900595947556615
26.7531871795654 0.901072705601907
26.8590450286865 0.901549463647199
26.9441604614257 0.902264600715137
27.1313190460205 0.902979737783075
27.26411819458 0.903694874851013
27.3761749267578 0.904171632896305
27.5321006774902 0.904648390941597
27.8432369232177 0.905125148986889
27.9004573822021 0.905601907032181
27.9819965362548 0.906078665077473
28.0101299285888 0.906555423122765
28.1572341918945 0.907032181168057
28.4342765808105 0.907508939213349
28.4569263458251 0.907985697258641
28.6338329315185 0.908462455303933
28.7606716156005 0.909177592371871
28.8138389587402 0.909654350417163
28.8543701171875 0.910131108462455
29.2487144470214 0.910846245530393
29.50119972229 0.911323003575685
29.6969413757324 0.911799761620977
29.8616886138916 0.912276519666269
30.5993556976318 0.912753277711561
30.6940078735351 0.913230035756853
30.881643295288 0.913706793802145
31.351089477539 0.914183551847437
31.63743019104 0.914660309892729
31.8057537078857 0.915137067938021
32.1290493011474 0.915613825983313
32.6919555664062 0.916090584028605
33.0739021301269 0.916567342073897
33.1721305847168 0.917044100119189
33.5643291473388 0.917520858164481
33.886432647705 0.917997616209773
34.4350337982177 0.918474374255066
35.027265548706 0.918951132300358
35.717487335205 0.91942789034565
36.6168022155761 0.919904648390942
37.1837615966796 0.920381406436234
37.5294685363769 0.920858164481526
38.3269786834716 0.921334922526818
41.1434173583984 0.92181168057211
41.5911674499511 0.922288438617402
41.8057441711425 0.922765196662694
42.8128242492675 0.923241954707986
43.3847904205322 0.923718712753278
43.5550212860107 0.92419547079857
43.8861846923828 0.924672228843862
44.0554618835449 0.925148986889154
44.7320938110351 0.925625744934446
44.8336601257324 0.926102502979738
45.0189113616943 0.92657926102503
45.4347133636474 0.927056019070322
46.1437702178955 0.927532777115614
46.2360382080078 0.928009535160906
46.8499660491943 0.928486293206198
46.9615459442138 0.92896305125149
47.4159717559814 0.929439809296782
47.8057861328125 0.929916567342074
48.3741760253906 0.930393325387366
48.6204624176025 0.930870083432658
50.2688884735107 0.93134684147795
51.133394241333 0.931823599523242
51.8724918365478 0.932300357568534
52.2277355194091 0.932777115613826
52.6185035705566 0.933492252681764
53.0228614807128 0.933969010727056
53.6718368530273 0.934445768772348
54.478645324707 0.93492252681764
55.2587509155273 0.935399284862932
55.9461116790771 0.935876042908224
56.3414096832275 0.936352800953516
57.3189258575439 0.936829558998808
58.0601692199707 0.9373063170441
58.8829517364501 0.937783075089392
59.6072673797607 0.938259833134684
60.265302658081 0.938736591179976
61.2256526947021 0.939213349225268
61.2671375274658 0.93969010727056
61.6199970245361 0.940166865315852
62.1051788330078 0.94088200238379
62.2975826263427 0.941358760429082
63.0416870117187 0.941835518474374
63.1208419799804 0.942550655542312
63.4725093841552 0.943027413587604
63.7848377227783 0.943504171632896
64.042329788208 0.943980929678188
64.2945766448974 0.94445768772348
64.645767211914 0.944934445768772
64.704418182373 0.945411203814064
64.9123191833496 0.945887961859356
65.1335716247558 0.946364719904648
65.2275085449218 0.947079856972586
65.7675266265869 0.947556615017878
65.7978057861328 0.948271752085816
66.2267208099365 0.948748510131109
66.4088726043701 0.949463647199047
66.5144920349121 0.949940405244339
66.7622089385986 0.950417163289631
66.8761730194091 0.951132300357569
67.3229694366455 0.951609058402861
67.5337314605712 0.952085816448153
67.8088665008544 0.952562574493445
68.0429935455322 0.953277711561383
68.3331489562988 0.953754469606675
70.4891681671142 0.954231227651967
70.8761215209961 0.954707985697259
71.2110996246337 0.955184743742551
71.2752342224121 0.955661501787843
71.9509124755859 0.956138259833135
72.3161697387695 0.956615017878427
72.8909969329834 0.957091775923719
73.2533931732177 0.957568533969011
73.8410949707031 0.958045292014303
73.9641189575195 0.958522050059595
74.733018875122 0.958998808104887
74.8350620269775 0.959475566150179
75.0079154968261 0.959952324195471
75.8748054504394 0.960429082240763
75.9706497192382 0.960905840286055
76.1096477508544 0.961382598331347
76.3649940490722 0.961859356376639
76.4820575714111 0.962336114421931
76.5142440795898 0.962812872467223
76.5833854675293 0.963528009535161
76.6818523406982 0.964243146603099
76.7772197723388 0.964958283671037
76.9550800323486 0.965435041716329
77.0075321197509 0.965911799761621
77.0368576049804 0.967342073897497
77.1524906158447 0.968295589988081
77.2488117218017 0.968772348033373
77.3844718933105 0.969249106078665
77.5034427642822 0.969725864123957
77.5694847106933 0.970441001191895
77.6066780090332 0.970917759237187
77.6972770690918 0.971394517282479
77.7506828308105 0.972348033373063
77.8956413269043 0.973301549463647
78.0136585235595 0.974016686531585
78.0937671661377 0.974493444576877
78.1385898590087 0.975208581644815
78.1929492950439 0.975685339690107
78.2303810119628 0.976638855780691
78.2818794250488 0.977115613825983
78.3147811889648 0.978069129916567
78.4635543823242 0.978545887961859
78.5837173461914 0.979022646007151
78.6600112915039 0.979499404052443
78.6831378936767 0.979976162097735
78.7339210510253 0.980452920143027
78.855276107788 0.981168057210965
79.0576934814453 0.981644815256257
79.0929794311523 0.982359952324195
79.1335105895996 0.982836710369487
79.2243480682373 0.983551847437426
79.2875289916992 0.984266984505364
79.3673992156982 0.984743742550656
79.4241428375244 0.985220500595948
79.5254707336425 0.98569725864124
79.7359943389892 0.986174016686532
80.5208683013916 0.986650774731824
80.7728767395019 0.987127532777116
81.6068649291992 0.987842669845054
81.937551498413 0.988557806912992
82.0250511169433 0.98927294398093
82.7140808105468 0.989749702026222
83.3842754364013 0.990226460071514
87.709903717041 0.990703218116806
88.6893272399902 0.991179976162098
91.8302536010742 0.99165673420739
92.7155017852783 0.992133492252682
93.0173397064209 0.992610250297974
93.2700634002685 0.993087008343266
95.9217548370361 0.993563766388558
96.4698791503906 0.99404052443385
96.9908237457275 0.994517282479142
97.041368484497 0.994994040524434
97.2445011138916 0.995709177592372
97.6014137268066 0.996185935637664
97.8374481201171 0.996662693682956
98.569631576538 0.997139451728248
101.938962936401 0.99761620977354
106.875896453857 0.998092967818832
117.256641387939 0.998569725864124
123.155832290649 0.999046483909416
138.763904571533 0.999523241954708
159.088611602783 1


==> figures/networked_snr_cdf_delays/fig-039_reduced.dat <==
11.9609832763671 0.000236630383341221
12.37154006958 0.000946521533364884
12.8955841064453 0.00141978230004733
12.9337310791015 0.00189304306672977
13.087511062622 0.00260293421675343
13.3523941040039 0.00307619498343587
13.4322643280029 0.00354945575011832
13.5419368743896 0.00402271651680076
13.6151313781738 0.0044959772834832
13.6671066284179 0.00496923805016564
13.8425827026367 0.0056791292001893
13.9088630676269 0.00615238996687175
13.9493942260742 0.00662565073355419
13.9834880828857 0.00733554188357785
14.1088962554931 0.00780880265026029
14.2164230346679 0.00828206341694273
14.4140720367431 0.00875532418362518
14.4834518432617 0.00922858495030762
14.5444869995117 0.0104117368670137
14.6796703338623 0.0108849976336962
14.7716999053955 0.0113582584003786
14.8556232452392 0.0118315191670611
14.9602890014648 0.0123047799337435
15.0253772735595 0.0130146710837672
15.0861740112304 0.013961192617132
15.2299404144287 0.0144344533838145
15.2986049652099 0.0149077141504969
15.3827667236328 0.0153809749171794
15.5293941497802 0.016090866067203
15.5808925628662 0.0168007572172267
15.627384185791 0.0179839091339328
15.7446861267089 0.0184571699006152
15.7756805419921 0.0189304306672977
15.8333778381347 0.0196403218173213
15.89035987854 0.0201135825840038
16.000747680664 0.0208234737340274
16.118049621582 0.0217699952673923
16.1585807800292 0.0222432560340748
16.2680149078369 0.0231897775674397
16.2994861602783 0.0236630383341221
16.5514945983886 0.024609559867487
16.646385192871 0.0260293421675343
16.6800022125244 0.0274491244675816
16.7031288146972 0.0283956460009465
16.8390274047851 0.0293421675343114
17.1308517456054 0.0302886890676763
17.1663761138916 0.0309985802177
17.1873569488525 0.0317084713677236
17.2140598297119 0.0326549929010885
17.2395706176757 0.036441079034548
17.3351764678955 0.0373876005679129
17.3649787902832 0.0390440132513015
17.3995494842529 0.0397539044013251
17.6236629486084 0.0402271651680076
17.6639556884765 0.0416469474680549
17.7206993103027 0.0421202082347373
17.7421569824218 0.0454330336015144
17.7645683288574 0.0489824893516327
17.8389549255371 0.0527685754850923
17.8632736206054 0.0548982489351633
17.8899765014648 0.0570279223852343
17.9157257080078 0.0603407477520114
18.0387496948242 0.0615238996687175
18.0919170379638 0.0624704212020823
18.1212425231933 0.0643634642688121
18.1465148925781 0.0657832465688594
18.1686878204345 0.067439659252248
18.1946754455566 0.0690960719356365
18.2154178619384 0.0707524846190251
18.2383060455322 0.0735920492191197
18.2592868804931 0.0783246568859442
18.2785987854003 0.0873166114529106
18.2981491088867 0.0944155229531472
18.3265209197998 0.0998580217699953
18.357515335083 0.102224325603407
18.3808803558349 0.105537150970185
18.402099609375 0.108849976336962
18.4271335601806 0.112162801703739
18.4531211853027 0.115002366303833
18.4860229492187 0.116895409370563
18.5105800628662 0.118788452437293
18.5351371765136 0.120444865120681
18.5582637786865 0.121391386654046
18.5871124267578 0.123284429720776
18.6073780059814 0.124940842404165
18.6285972595214 0.128726928537624
18.6517238616943 0.133222905821107
18.6712741851806 0.139375295787979
18.6908245086669 0.146000946521533
18.7125205993652 0.150260293421675
18.7344551086425 0.15309985802177
18.7549591064453 0.155939422621865
18.775463104248 0.162328442972078
18.7947750091552 0.171557027922385
18.813133239746 0.180075721722669
18.8314914703369 0.188121154756271
18.8493728637695 0.197113109323237
18.8703536987304 0.20160908660672
18.8920497894287 0.206341694273545
18.9180374145507 0.209181258873639
18.9385414123535 0.212967345007099
18.9597606658935 0.219829626123994
18.9840793609619 0.224325603407478
19.0052986145019 0.228111689540937
19.0315246582031 0.230477993374349
19.054889678955 0.23260766682442
19.0777778625488 0.234973970657832
19.108772277832 0.237576904874586
19.1311836242675 0.240179839091339
19.1550254821777 0.243019403691434
19.1755294799804 0.249171793658306
19.1957950592041 0.254377662091813
19.2186832427978 0.258873639375296
19.2406177520751 0.262659725508755
19.2615985870361 0.26549929010885
19.2823410034179 0.269522006625651
19.3104743957519 0.273781353525793
19.3316936492919 0.277330809275911
19.3519592285156 0.284193090392806
19.3707942962646 0.29271178419309
19.3946361541748 0.297917652626597
19.4196701049804 0.301467108376716
19.4427967071533 0.303833412210128
19.4716453552246 0.306909607193564
19.4997787475585 0.308802650260293
19.5209980010986 0.310222432560341
19.5529460906982 0.312588736393753
19.5746421813964 0.314481779460483
19.601821899414 0.315664931377189
19.6239948272705 0.316848083293895
19.651174545288 0.318031235210601
19.6733474731445 0.318977756743966
19.6955204010009 0.322290582110743
19.7241306304931 0.325366777094179
19.7505950927734 0.326549929010885
19.7830200195312 0.329626123994321
19.8051929473876 0.332465688594415
19.8256969451904 0.334831992427828
19.8488235473632 0.337434926644581
19.8678970336914 0.344060577378135
19.8853015899658 0.354235683861808
19.9034214019775 0.364884051112163
19.9205875396728 0.376478939895883
19.9441909790039 0.382631329862754
19.9682712554931 0.386180785612873
19.9892520904541 0.389730241362991
20.010232925415 0.396119261713204
20.0319290161132 0.400141978230005
20.052433013916 0.404637955513488
20.0743675231933 0.409370563180312
20.0953483581542 0.412446758163748
20.120620727539 0.416232844297208
20.1416015625 0.417179365830573
20.1687812805175 0.418125887363938
20.2112197875976 0.419545669663985
20.2760696411132 0.420728821580691
20.2975273132324 0.423095125414103
20.3199386596679 0.425698059630857
20.34592628479 0.427354472314245
20.374059677124 0.429484145764316
20.3983783721923 0.431140558447705
20.4224586486816 0.433033601514434
20.4427242279052 0.435873166114529
20.4644203186035 0.437766209181259
20.4870700836181 0.443918599148131
20.5087661743164 0.449834358731661
20.5297470092773 0.45551348793185
20.5504894256591 0.460482725982016
20.5705165863037 0.468764789398959
20.5910205841064 0.475153809749172
20.6134319305419 0.482016090866067
20.6420421600341 0.48840511121628
20.6639766693115 0.491954566966398
20.6847190856933 0.495030761949834
20.7099914550781 0.497870326549929
20.7326412200927 0.502129673450071
20.7540988922119 0.506152389966872
20.7734107971191 0.512778040700426
20.7934379577636 0.519876952200663
20.815372467041 0.522953147184098
20.8432674407959 0.524372929484146
20.8704471588134 0.526029342167534
20.8914279937744 0.528395646000947
20.9124088287353 0.531235210601041
20.9360122680664 0.533364884051112
20.95627784729 0.536441079034548
20.9767818450927 0.540227165168008
21.0003852844238 0.547326076668244
21.0192203521728 0.556081400851869
21.0399627685546 0.563416942735447
21.0583209991455 0.57359204921912
21.0781097412109 0.580927591102698
21.0959911346435 0.590156176053005
21.1117267608642 0.602934216753431
21.1286544799804 0.614055844770468
21.1493968963623 0.62210127780407
21.1679935455322 0.630856601987695
21.1868286132812 0.638902035021297
21.2090015411376 0.645764316138192
21.2364196777343 0.648130619971604
21.2621688842773 0.650023663038334
21.285057067871 0.653336488405111
21.3129520416259 0.657122574538571
21.3346481323242 0.658305726455277
21.3637351989746 0.659725508755324
21.3878154754638 0.662565073355419
21.4130878448486 0.664931377188831
21.4362144470214 0.667534311405585
21.461009979248 0.669900615238997
21.4858055114746 0.67250354945575
21.5137004852294 0.675816374822527
21.5344429016113 0.679365830572646
21.5559005737304 0.684808329389494
21.5749740600585 0.691670610506389
21.5938091278076 0.699006152389967
21.6133594512939 0.707524846190251
21.6312408447265 0.716516800757217
21.6495990753173 0.72669190724089
21.6677188873291 0.735210601041174
21.6867923736572 0.743965925224799
21.7053890228271 0.752247988641742
21.7249393463134 0.758873639375296
21.74973487854 0.762896355892097
21.7728614807128 0.76549929010885
21.7947959899902 0.768102224325603
21.820068359375 0.770705158542357
21.8403339385986 0.772598201609087
21.8691825866699 0.774727875059158
21.89302444458 0.775911026975864
21.9151973724365 0.778513961192617
21.9409465789794 0.781590156176053
21.9621658325195 0.785849503076195
21.9860076904296 0.788925698059631
22.0096111297607 0.792238523426408
22.0339298248291 0.79460482725982
22.057294845581 0.797207761476574
22.0811367034912 0.801940369143398
22.1021175384521 0.808329389493611
22.1195220947265 0.818267865593942
22.1383571624755 0.828206341694274
22.15576171875 0.838854708944628
22.1748352050781 0.846663511594889
22.1946239471435 0.853525792711784
22.2136974334716 0.86038807382868
22.2334861755371 0.867960246095599
22.252082824707 0.875532418362518
22.2721099853515 0.881684808329389
22.2969055175781 0.887127307146238
22.3245620727539 0.890203502129673
22.3503112792968 0.892333175579744
22.3796367645263 0.893752957879792
22.4041938781738 0.895646000946522
22.4256515502929 0.898012304779934
22.456407546997 0.899432087079981
22.4955081939697 0.900615238996687
22.5238800048828 0.902744912446758
22.547960281372 0.904164694746805
22.5729942321777 0.905821107430194
22.6020812988281 0.907240889730241
22.6352214813232 0.909370563180312
22.6554870605468 0.914103170847137
22.6752758026123 0.918835778513961
22.6964950561523 0.924278277330809
22.7162837982177 0.92830099384761
22.7370262145996 0.933033601514434
22.7587223052978 0.937766209181259
22.7842330932617 0.942025556081401
22.8073596954345 0.943918599148131
22.8307247161865 0.946048272598202
22.9008197784423 0.94770468528159
22.933006286621 0.948414576431614
22.9828357696533 0.949361097964979
23.0062007904052 0.950780880265026
23.0286121368408 0.952200662565073
23.0538845062255 0.95551348793185
23.0839252471923 0.95740653099858
23.1087207794189 0.960009465215334
23.1428146362304 0.960719356365357
23.1654644012451 0.962375769048746
23.1869220733642 0.964268812115476
23.2081413269042 0.966635115948888
23.2326984405517 0.968291528632276
23.2570171356201 0.970657832465689
23.2822895050048 0.972314245149077
23.3173370361328 0.974680548982489
23.3404636383056 0.977046852815902
23.37646484375 0.978230004732608
23.4017372131347 0.978939895882631
23.4441757202148 0.979649787032655
23.4904289245605 0.980832938949361
23.5164165496826 0.981779460482726
23.592472076416 0.982962612399432
23.618459701538 0.983909133932797
23.6725807189941 0.984382394699479
23.7247943878173 0.985092285849503
23.8146781921386 0.985565546616186
23.9119529724121 0.986275437766209
24.0042209625244 0.986748698532892
24.0499973297119 0.987221959299574
24.1343975067138 0.987931850449598
24.2247581481933 0.988641741599621
24.3482589721679 0.989588263132986
24.3918895721435 0.990061523899669
24.5623588562011 0.990534784666351
24.6462821960449 0.991008045433034
24.7731208801269 0.991481306199716
24.8510837554931 0.99219119734974
24.9130725860595 0.992664458116422
25.2866744995117 0.993374349266446
25.3610610961914 0.994084240416469
25.484561920166 0.994557501183152
25.6102085113525 0.995267392333176
25.7816314697265 0.995740653099858
25.8729457855224 0.99621391386654
25.9733200073242 0.996687174633223
26.167869567871 0.997160435399905
26.4108180999755 0.997633696166588
26.620864868164 0.99810695693327
26.7627239227294 0.998580217699953
26.8607139587402 0.999053478466635
27.5487899780273 0.999526739233318
28.2020568847656 1

